Simulation of multiphase porous media flows with minimizing movement and finite volume schemes

The Wasserstein gradient flow structure of the PDE system governing multiphase flows in porous media was recently highlighted in [C. Canc\`es, T. O. Gallou\"et, and L. Monsaingeon, {\it Anal. PDE} 10(8):1845--1876, 2017]. The model can thus be approximated by means of the minimizing movement (or JKO) scheme, that we solve thanks to the ALG2-JKO scheme proposed in [J.-D. Benamou, G. Carlier, and M. Laborde, {\it ESAIM Proc. Surveys}, 57:1--17, 2016]. The numerical results are compared to a classical upstream mobility Finite Volume scheme, for which strong stability properties can be established.

==> EntRel/energie_relative.txt <==
0    0.115426
1    0.11442
2    0.113431
3    0.112456
4    0.111495
5    0.110547
6    0.10961
7    0.108685
8    0.107769
9    0.106864
10    0.105968
11    0.105082
12    0.104204
13    0.103335
14    0.102474
15    0.101621
16    0.100776
17    0.0999384
18    0.0991087
19    0.0982863
20    0.0974713
21    0.0966633
22    0.0958625
23    0.0950685
24    0.0942814
25    0.093501
26    0.0927272
27    0.0919599
28    0.091199
29    0.0904445
30    0.0896963
31    0.0889543
32    0.0882183
33    0.0874885
34    0.0867645
35    0.0860465
36    0.0853343
37    0.0846278
38    0.0839271
39    0.0832319
40    0.0825424
41    0.0818583
42    0.0811797
43    0.0805064
44    0.0798385
45    0.0791759
46    0.0785185
47    0.0778662
48    0.0772191
49    0.076577
50    0.07594
51    0.0753079
52    0.0746807
53    0.0740583
54    0.0734408
55    0.0728281
56    0.0722201
57    0.0716167
58    0.071018
59    0.0704238
60    0.0698342
61    0.0692491
62    0.0686685
63    0.0680923
64    0.0675204
65    0.0669529
66    0.0663897
67    0.0658307
68    0.0652759
69    0.0647253
70    0.0641788
71    0.0636365
72    0.0630982
73    0.0625639
74    0.0620336
75    0.0615072
76    0.0609848
77    0.0604662
78    0.0599515
79    0.0594406
80    0.0589335
81    0.0584301
82    0.0579304
83    0.0574344
84    0.056942
85    0.0564533
86    0.0559681
87    0.0554865
88    0.0550083
89    0.0545337
90    0.0540625
91    0.0535948
92    0.0531306
93    0.0526697
94    0.0522123
95    0.0517581
96    0.0513073
97    0.0508597
98    0.0504154
99    0.0499743
100    0.0495364
101    0.0491016
102    0.04867
103    0.0482414
104    0.047816
105    0.0473936
106    0.0469742
107    0.0465579
108    0.0461445
109    0.0457341
110    0.0453266
111    0.044922
112    0.0445204
113    0.0441216
114    0.0437258
115    0.0433327
116    0.0429426
117    0.0425552
118    0.0421707
119    0.0417889
120    0.0414099
121    0.0410336
122    0.0406601
123    0.0402892
124    0.039921
125    0.0395556
126    0.0391927
127    0.0388326
128    0.038475
129    0.0381201
130    0.0377678
131    0.0374181
132    0.0370709
133    0.0367263
134    0.0363843
135    0.0360448
136    0.0357078
137    0.0353734
138    0.0350416
139    0.0347123
140    0.0343854
141    0.034061
142    0.033739
143    0.0334195
144    0.0331023
145    0.0327875
146    0.0324751
147    0.0321651
148    0.0318575
149    0.0315522
150    0.0312493
151    0.0309488
152    0.0306506
153    0.0303547
154    0.0300613
155    0.0297702
156    0.0294814
157    0.029195
158    0.0289108
159    0.028629
160    0.0283495
161    0.0280722
162    0.0277973
163    0.0275246
164    0.0272542
165    0.0269861
166    0.0267202
167    0.0264566
168    0.0261952
169    0.025936
170    0.025679
171    0.0254242
172    0.0251716
173    0.0249212
174    0.024673
175    0.024427
176    0.0241831
177    0.0239413
178    0.0237016
179    0.0234639
180    0.0232284
181    0.0229949
182    0.0227635
183    0.0225341
184    0.0223069
185    0.0220817
186    0.0218584
187    0.0216372
188    0.021418
189    0.0212007
190    0.0209854
191    0.020772
192    0.0205606
193    0.020351
194    0.0201434
195    0.0199377
196    0.0197339
197    0.019532
198    0.019332
199    0.0191338
200    0.0189375
201    0.0187429
202    0.0185502
203    0.0183592
204    0.0181701
205    0.0179827
206    0.0177972
207    0.0176134
208    0.0174314
209    0.0172511
210    0.0170725
211    0.0168956
212    0.0167203
213    0.0165467
214    0.0163748
215    0.0162044
216    0.0160356
217    0.0158684
218    0.0157029
219    0.0155389
220    0.0153764
221    0.0152154
222    0.015056
223    0.014898
224    0.0147416
225    0.0145866
226    0.014433
227    0.014281
228    0.0141303
229    0.0139812
230    0.0138334
231    0.0136872
232    0.0135423
233    0.0133988
234    0.0132567
235    0.0131159
236    0.0129765
237    0.0128384
238    0.0127016
239    0.0125661
240    0.0124319
241    0.012299
242    0.0121674
243    0.0120371
244    0.0119081
245    0.0117803
246    0.0116538
247    0.0115285
248    0.0114045
249    0.0112816
250    0.01116
251    0.0110395
252    0.0109202
253    0.010802
254    0.010685
255    0.0105691
256    0.0104544
257    0.0103407
258    0.0102282
259    0.0101167
260    0.0100063
261    0.00989706
262    0.00978882
263    0.00968164
264    0.00957551
265    0.00947041
266    0.00936635
267    0.00926333
268    0.00916132
269    0.00906033
270    0.00896036
271    0.00886137
272    0.00876337
273    0.00866634
274    0.00857027
275    0.00847514
276    0.00838097
277    0.00828775
278    0.00819547
279    0.0081041
280    0.00801363
281    0.00792405
282    0.00783535
283    0.00774751
284    0.00766051
285    0.00757437
286    0.0074891
287    0.0074047
288    0.00732118
289    0.00723852
290    0.00715672
291    0.00707574
292    0.00699558
293    0.00691625
294    0.00683774
295    0.00676005
296    0.00668315
297    0.00660707
298    0.00653183
299    0.00645735
300    0.00638362
301    0.00631064
302    0.00623838
303    0.00616684
304    0.00609603
305    0.00602592
306    0.00595652
307    0.00588781
308    0.00581979
309    0.00575245
310    0.00568579
311    0.00561981
312    0.00555449
313    0.00548984
314    0.00542588
315    0.00536261
316    0.00530002
317    0.00523809
318    0.00517682
319    0.00511621
320    0.00505626
321    0.00499696
322    0.00493833
323    0.00488036
324    0.00482302
325    0.00476628
326    0.00471013
327    0.00465456
328    0.00459958
329    0.00454516
330    0.00449131
331    0.00443802
332    0.00438528
333    0.00433308
334    0.00428143
335    0.00423032
336    0.00417973
337    0.00412965
338    0.00408009
339    0.00403103
340    0.00398248
341    0.00393444
342    0.0038869
343    0.00383986
344    0.00379331
345    0.00374725
346    0.00370171
347    0.00365666
348    0.00361214
349    0.00356809
350    0.00352453
351    0.00348143
352    0.00343881
353    0.00339669
354    0.00335503
355    0.00331382
356    0.00327305
357    0.00323271
358    0.00319278
359    0.00315329
360    0.00311421
361    0.00307557
362    0.00303737
363    0.00299961
364    0.00296228
365    0.00292536
366    0.00288883
367    0.00285273
368    0.00281704
369    0.00278175
370    0.00274684
371    0.00271232
372    0.00267819
373    0.00264444
374    0.00261106
375    0.00257806
376    0.00254543
377    0.00251319
378    0.00248133
379    0.00244985
380    0.00241874
381    0.00238799
382    0.00235762
383    0.00232765
384    0.00229805
385    0.0022688
386    0.00223991
387    0.00221139
388    0.00218322
389    0.00215538
390    0.00212786
391    0.00190767
392    0.00188306
393    0.00185826
394    0.00183427
395    0.0018104
396    0.00178686
397    0.00176359
398    0.00174061
399    0.0017179
400    0.00169547
401    0.0016733
402    0.0016514
403    0.00162976
404    0.00160839
405    0.00158727
406    0.00156641
407    0.00154579
408    0.00152543
409    0.00150531
410    0.00148544
411    0.00146581
412    0.00144642
413    0.00142726
414    0.00140833
415    0.00138963
416    0.00137116
417    0.00135291
418    0.00133488
419    0.00131708
420    0.0012995
421    0.00128213
422    0.00126498
423    0.00124804
424    0.00123131
425    0.00121479
426    0.00119847
427    0.00118233
428    0.00116638
429    0.00115061
430    0.00113503
431    0.00111962
432    0.00110439
433    0.00108936
434    0.00107452
435    0.00105989
436    0.00104545
437    0.0010312
438    0.00101715
439    0.00100329
440    0.000989611
441    0.000976114
442    0.000962798
443    0.00094966
444    0.0009367
445    0.000923918
446    0.000911311
447    0.000898876
448    0.000886611
449    0.000874513
450    0.000862583
451    0.000850818
452    0.000839216
453    0.000827774
454    0.00081649
455    0.000805363
456    0.00079439
457    0.000783567
458    0.000772894
459    0.000762369
460    0.000751986
461    0.000741747
462    0.00073165
463    0.000721694
464    0.000711875
465    0.000702194
466    0.000692648
467    0.000683236
468    0.000673955
469    0.000664804
470    0.000655779
471    0.000646882
472    0.000638109
473    0.000629458
474    0.000620927
475    0.000612517
476    0.000604228
477    0.000596053
478    0.000587994
479    0.000580046
480    0.00057221
481    0.000564484
482    0.000556867
483    0.000549357
484    0.000541951
485    0.000534648
486    0.000527448
487    0.000520347
488    0.000513344
489    0.000506437
490    0.000499626
491    0.000492907
492    0.000486281
493    0.000479747
494    0.000473303
495    0.000466949
496    0.000460684
497    0.000454506
498    0.000448415
499    0.00044241
500    0.000436489
501    0.000430652
502    0.000424899
503    0.00041923
504    0.000413644
505    0.000408138
506    0.000402713
507    0.000397368
508    0.0003921
509    0.000386905
510    0.000381783
511    0.000376734
512    0.000371753
513    0.000366843
514    0.000362
515    0.000357229
516    0.000352532
517    0.00034791
518    0.000343362
519    0.00033889
520    0.000334491
521    0.000330165
522    0.00032591
523    0.000321726
524    0.000317613
525    0.000313569
526    0.000309592
527    0.000305682
528    0.000301839
529    0.000298061
530    0.000294346
531    0.000290694
532    0.000287103
533    0.000283572
534    0.0002801
535    0.000276686
536    0.00027333
537    0.000270029
538    0.000266784
539    0.000263593
540    0.000260455
541    0.000257371
542    0.000254338
543    0.000251356
544    0.000248425
545    0.000245542
546    0.000242708
547    0.000239921
548    0.00023718
549    0.000234486
550    0.000231837
551    0.000229232
552    0.000226672
553    0.000224154
554    0.00022168
555    0.000219249
556    0.00021686
557    0.000214512
558    0.000212205
559    0.000209938
560    0.00020771
561    0.000205521
562    0.00020337
563    0.000201257
564    0.00019918
565    0.000197139
566    0.000195134
567    0.000193164
568    0.000191227
569    0.000189325
570    0.000187455
571    0.000185619
572    0.000183812
573    0.000182037
574    0.000180294
575    0.00017858
576    0.000176897
577    0.000175242
578    0.000173616
579    0.00017202
580    0.000170452
581    0.000168911
582    0.000167397
583    0.00016591
584    0.000164448
585    0.000163012
586    0.0001616
587    0.000160213
588    0.000158849
589    0.000157508
590    0.000156191
591    0.000154896
592    0.000153624
593    0.000152373
594    0.000151144
595    0.000149935
596    0.000148747
597    0.000147579
598    0.000146432
599    0.000145304
600    0.000144195
601    0.000143106
602    0.000142036
603    0.000140984
604    0.00013995
605    0.000138935
606    0.000137937
607    0.000136956
608    0.000135992
609    0.000135046
610    0.000134115
611    0.000133201
612    0.000132303
613    0.000131421
614    0.000130554
615    0.000129702
616    0.000128866
617    0.000128044
618    0.000127237
619    0.000126445
620    0.000125666
621    0.000124902
622    0.000124152
623    0.000123415
624    0.000122691
625    0.000121981
626    0.000121283
627    0.000120598
628    0.000119925
629    0.000119265
630    0.000118616
631    0.00011798
632    0.000117355
633    0.000116741
634    0.000116138
635    0.000115546
636    0.000114963
637    0.000114391
638    0.000113828
639    0.000113274
640    0.000112728
641    0.00011219
642    0.000111662
643    0.000111144
644    0.000110636
645    0.000110139
646    0.000109652
647    0.000109175
648    0.000108708
649    0.00010825
650    0.000107801
651    0.000107361
652    0.000106929
653    0.000106506
654    0.00010609
655    0.000105682
656    0.000105282
657    0.000104889
658    0.000104504
659    0.000104127
660    0.000103758
661    0.000103396
662    0.000103043
663    0.000102698
664    0.000102361
665    0.000102032
666    0.00010171
667    0.000101397
668    0.00010109
669    0.000100791
670    0.000100498
671    0.000100212
672    9.99308e-05
673    9.96571e-05
674    9.93905e-05
675    9.91312e-05
676    9.88797e-05
677    9.86353e-05
678    9.83975e-05
679    9.81664e-05
680    9.7944e-05
681    9.77313e-05
682    9.75292e-05
683    9.73355e-05
684    9.71492e-05
685    9.69705e-05
686    9.67988e-05
687    9.66339e-05
688    9.64771e-05
689    9.6326e-05
690    9.6175e-05
691    9.60221e-05
692    9.58718e-05
693    9.5723e-05
694    9.55734e-05
695    9.54251e-05
696    9.52792e-05
697    9.51358e-05
698    9.49943e-05
699    9.48541e-05
700    9.4715e-05
701    9.45779e-05
702    9.44429e-05
703    9.43088e-05
704    9.41763e-05
705    9.40443e-05
706    9.39126e-05
707    9.37813e-05
708    9.36505e-05
709    9.3518e-05
710    9.33827e-05
711    9.32462e-05
712    9.31113e-05
713    9.29811e-05
714    9.28501e-05
715    9.27198e-05
716    9.25902e-05
717    9.24619e-05
718    9.23343e-05
719    9.22077e-05
720    9.20835e-05
721    9.19607e-05
722    9.18397e-05
723    9.17204e-05
724    9.16024e-05
725    9.14854e-05
726    9.13695e-05
727    9.12548e-05
728    9.11411e-05
729    9.10282e-05
730    9.09162e-05
731    9.08054e-05
732    9.06957e-05
733    9.0587e-05
734    9.04785e-05
735    9.03699e-05
736    9.02625e-05
737    9.01555e-05
738    9.00489e-05
739    8.9943e-05
740    8.9837e-05
741    8.97312e-05
742    8.96263e-05
743    8.95221e-05
744    8.94186e-05
745    8.93157e-05
746    8.92134e-05
747    8.91114e-05
748    8.90095e-05
749    8.89076e-05
750    8.88061e-05
751    8.8705e-05
752    8.86041e-05
753    8.85038e-05
754    8.84036e-05
755    8.83045e-05
756    8.82057e-05
757    8.81063e-05
758    8.80074e-05
759    8.79089e-05
760    8.78107e-05
761    8.77122e-05
762    8.76134e-05
763    8.75143e-05
764    8.74142e-05
765    8.73126e-05
766    8.72104e-05
767    8.71084e-05
768    8.70067e-05
769    8.69049e-05
770    8.68033e-05
771    8.67022e-05
772    8.66022e-05
773    8.65027e-05
774    8.64036e-05
775    8.6305e-05
776    8.62079e-05
777    8.61115e-05
778    8.60159e-05
779    8.59207e-05
780    8.58262e-05
781    8.57324e-05
782    8.56395e-05
783    8.55475e-05
784    8.54559e-05
785    8.53638e-05
786    8.52723e-05
787    8.51802e-05
788    8.50883e-05
789    8.49961e-05
790    8.49032e-05
791    8.48111e-05
792    8.47212e-05
793    8.46324e-05
794    8.45455e-05
795    8.44587e-05
796    8.43733e-05
797    8.42897e-05
798    8.42074e-05
799    8.41257e-05
800    8.40445e-05
801    8.39646e-05
802    8.38863e-05
803    8.38096e-05
804    8.3735e-05
805    8.36625e-05
806    8.35922e-05
807    8.35244e-05
808    8.34586e-05
809    8.33949e-05
810    8.33335e-05
811    8.32754e-05
812    8.32198e-05
813    8.31661e-05
814    8.31138e-05
815    8.30633e-05
816    8.30149e-05
817    8.2969e-05
818    8.29257e-05
819    8.28847e-05
820    8.28459e-05
821    8.28085e-05
822    8.27716e-05
823    8.27339e-05
824    8.26959e-05
825    8.26588e-05
826    8.26225e-05
827    8.25862e-05
828    8.25503e-05
829    8.25155e-05
830    8.24809e-05
831    8.24475e-05
832    8.24145e-05
833    8.23824e-05
834    8.23512e-05
835    8.23202e-05
836    8.22887e-05
837    8.2257e-05
838    8.2224e-05
839    8.2191e-05
840    8.21582e-05
841    8.21256e-05
842    8.20953e-05
843    8.20647e-05
844    8.20335e-05
845    8.20021e-05
846    8.19704e-05
847    8.19388e-05
848    8.19078e-05
849    8.1878e-05
850    8.18493e-05
851    8.18206e-05
852    8.17901e-05
853    8.17584e-05
854    8.17267e-05
855    8.16951e-05
856    8.16639e-05
857    8.16327e-05
858    8.16015e-05
859    8.15701e-05
860    8.15395e-05
861    8.15108e-05
862    8.14817e-05
863    8.1452e-05
864    8.14219e-05
865    8.13933e-05
866    8.13642e-05
867    8.13362e-05
868    8.13086e-05
869    8.12824e-05
870    8.12579e-05
871    8.12331e-05
872    8.1209e-05
873    8.11857e-05
874    8.11623e-05
875    8.11397e-05
876    8.11184e-05
877    8.10986e-05
878    8.10768e-05
879    8.10549e-05
880    8.10332e-05
881    8.10121e-05
882    8.09928e-05
883    8.09734e-05
884    8.09549e-05
885    8.09359e-05
886    8.09167e-05
887    8.08978e-05
888    8.08793e-05
889    8.08614e-05
890    8.08457e-05
891    8.08288e-05
892    8.08113e-05
893    8.07938e-05
894    8.07763e-05
895    8.07588e-05
896    8.07418e-05
897    8.0726e-05
898    8.07106e-05
899    8.06959e-05
900    8.06819e-05
901    8.06704e-05
902    8.06596e-05
903    8.06496e-05
904    8.06395e-05
905    8.06296e-05
906    8.06199e-05
907    8.06109e-05
908    8.06022e-05
909    8.05937e-05
910    8.05854e-05
911    8.05773e-05
912    8.05703e-05
913    8.05646e-05
914    8.05592e-05
915    8.0554e-05
916    8.05492e-05
917    8.05441e-05
918    8.05391e-05
919    8.05347e-05
920    8.05308e-05
921    8.05271e-05
922    8.05235e-05
923    8.05203e-05
924    8.0517e-05
925    8.05136e-05
926    8.051e-05
927    8.05065e-05
928    8.05035e-05
929    8.05006e-05
930    8.04978e-05
931    8.04953e-05
932    8.04929e-05
933    8.04909e-05
934    8.04891e-05
935    8.04877e-05
936    8.04865e-05
937    8.04856e-05
938    8.04848e-05
939    8.04843e-05
940    8.04838e-05
941    8.04834e-05
942    8.04827e-05
943    8.04824e-05
944    8.0482e-05
945    8.04815e-05
946    8.04812e-05
947    8.0481e-05
948    8.04811e-05
949    8.04814e-05
950    8.0482e-05
951    8.04829e-05
952    8.0484e-05
953    8.04852e-05
954    8.04864e-05
955    8.04879e-05
956    8.04896e-05
957    8.04914e-05
958    8.04934e-05
959    8.04954e-05
960    8.04976e-05
961    8.05e-05
962    8.05023e-05
963    8.05046e-05
964    8.05066e-05
965    8.05085e-05
966    8.05103e-05
967    8.05121e-05
968    8.0514e-05
969    8.05159e-05
970    8.05178e-05
971    8.05199e-05
972    8.05221e-05
973    8.05243e-05
974    8.05266e-05
975    8.0529e-05
976    8.05314e-05
977    8.05339e-05
978    8.05364e-05
979    8.05389e-05
980    8.05415e-05
981    8.05442e-05
982    8.0547e-05
983    8.05497e-05
984    8.05525e-05
985    8.05553e-05
986    8.05581e-05
987    8.05609e-05
988    8.05637e-05
989    8.05666e-05
990    8.05696e-05
991    8.05726e-05
992    8.05757e-05
993    8.05789e-05
994    8.0582e-05
995    8.05852e-05
996    8.05886e-05
997    8.05919e-05
998    8.05954e-05
999    8.05988e-05


==> EntRel/energie_relative_old.txt <==
0    0.115426
1    0.11442
2    0.113431
3    0.112456
4    0.111495
5    0.110547
6    0.10961
7    0.108685
8    0.107769
9    0.106864
10    0.105968
11    0.105082
12    0.104204
13    0.103335
14    0.102474
15    0.101621
16    0.100776
17    0.0999384
18    0.0991087
19    0.0982863
20    0.0974713
21    0.0966633
22    0.0958625
23    0.0950685
24    0.0942814
25    0.093501
26    0.0927272
27    0.0919599
28    0.091199
29    0.0904445
30    0.0896963
31    0.0889543
32    0.0882183
33    0.0874885
34    0.0867645
35    0.0860465
36    0.0853343
37    0.0846278
38    0.0839271
39    0.0832319
40    0.0825424
41    0.0818583
42    0.0811797
43    0.0805064
44    0.0798385
45    0.0791759
46    0.0785185
47    0.0778662
48    0.0772191
49    0.076577
50    0.07594
51    0.0753079
52    0.0746807
53    0.0740583
54    0.0734408
55    0.0728281
56    0.0722201
57    0.0716167
58    0.071018
59    0.0704238
60    0.0698342
61    0.0692491
62    0.0686685
63    0.0680923
64    0.0675204
65    0.0669529
66    0.0663897
67    0.0658307
68    0.0652759
69    0.0647253
70    0.0641788
71    0.0636365
72    0.0630982
73    0.0625639
74    0.0620336
75    0.0615072
76    0.0609848
77    0.0604662
78    0.0599515
79    0.0594406
80    0.0589335
81    0.0584301
82    0.0579304
83    0.0574344
84    0.056942
85    0.0564533
86    0.0559681
87    0.0554865
88    0.0550083
89    0.0545337
90    0.0540625
91    0.0535948
92    0.0531306
93    0.0526697
94    0.0522123
95    0.0517581
96    0.0513073
97    0.0508597
98    0.0504154
99    0.0499743
100    0.0495364
101    0.0491016
102    0.04867
103    0.0482414
104    0.047816
105    0.0473936
106    0.0469742
107    0.0465579
108    0.0461445
109    0.0457341
110    0.0453266
111    0.044922
112    0.0445204
113    0.0441216
114    0.0437258
115    0.0433327
116    0.0429426
117    0.0425552
118    0.0421707
119    0.0417889
120    0.0414099
121    0.0410336
122    0.0406601
123    0.0402892
124    0.039921
125    0.0395556
126    0.0391927
127    0.0388326
128    0.038475
129    0.0381201
130    0.0377678
131    0.0374181
132    0.0370709
133    0.0367263
134    0.0363843
135    0.0360448
136    0.0357078
137    0.0353734
138    0.0350416
139    0.0347123
140    0.0343854
141    0.034061
142    0.033739
143    0.0334195
144    0.0331023
145    0.0327875
146    0.0324751
147    0.0321651
148    0.0318575
149    0.0315522
150    0.0312493
151    0.0309488
152    0.0306506
153    0.0303547
154    0.0300613
155    0.0297702
156    0.0294814
157    0.029195
158    0.0289108
159    0.028629
160    0.0283495
161    0.0280722
162    0.0277973
163    0.0275246
164    0.0272542
165    0.0269861
166    0.0267202
167    0.0264566
168    0.0261952
169    0.025936
170    0.025679
171    0.0254242
172    0.0251716
173    0.0249212
174    0.024673
175    0.024427
176    0.0241831
177    0.0239413
178    0.0237016
179    0.0234639
180    0.0232284
181    0.0229949
182    0.0227635
183    0.0225341
184    0.0223069
185    0.0220817
186    0.0218584
187    0.0216372
188    0.021418
189    0.0212007
190    0.0209854
191    0.020772
192    0.0205606
193    0.020351
194    0.0201434
195    0.0199377
196    0.0197339
197    0.019532
198    0.019332
199    0.0191338
200    0.0189375
201    0.0187429
202    0.0185502
203    0.0183592
204    0.0181701
205    0.0179827
206    0.0177972
207    0.0176134
208    0.0174314
209    0.0172511
210    0.0170725
211    0.0168956
212    0.0167203
213    0.0165467
214    0.0163748
215    0.0162044
216    0.0160356
217    0.0158684
218    0.0157029
219    0.0155389
220    0.0153764
221    0.0152154
222    0.015056
223    0.014898
224    0.0147416
225    0.0145866
226    0.014433
227    0.014281
228    0.0141303
229    0.0139812
230    0.0138334
231    0.0136872
232    0.0135423
233    0.0133988
234    0.0132567
235    0.0131159
236    0.0129765
237    0.0128384
238    0.0127016
239    0.0125661
240    0.0124319
241    0.012299
242    0.0121674
243    0.0120371
244    0.0119081
245    0.0117803
246    0.0116538
247    0.0115285
248    0.0114045
249    0.0112816
250    0.01116
251    0.0110395
252    0.0109202
253    0.010802
254    0.010685
255    0.0105691
256    0.0104544
257    0.0103407
258    0.0102282
259    0.0101167
260    0.0100063
261    0.00989706
262    0.00978882
263    0.00968164
264    0.00957551
265    0.00947041
266    0.00936635
267    0.00926333
268    0.00916132
269    0.00906033
270    0.00896036
271    0.00886137
272    0.00876337
273    0.00866634
274    0.00857027
275    0.00847514
276    0.00838097
277    0.00828775
278    0.00819549
279    0.00810429
280    0.00801414
281    0.00792493
282    0.00783667
283    0.00774932
284    0.00766283
285    0.00757718
286    0.00749237
287    0.00742068
288    0.00733723
289    0.00726706
290    0.0071851
291    0.00711649
292    0.00703596
293    0.00696858
294    0.00690181
295    0.00683631
296    0.0067713
297    0.00670709
298    0.0066436
299    0.00658086
300    0.0065188
301    0.00645743
302    0.00639672
303    0.00633666
304    0.00627689
305    0.00621796
306    0.00615944
307    0.00610135
308    0.00604387
309    0.00598698
310    0.00593068
311    0.00587496
312    0.00581979
313    0.00576514
314    0.00571101
315    0.00565741
316    0.0056043
317    0.00555172
318    0.00549964
319    0.00544806
320    0.00539696
321    0.00534629
322    0.0052961
323    0.00524638
324    0.00519715
325    0.00514842
326    0.00510017
327    0.0050524
328    0.0050051
329    0.00495826
330    0.00491188
331    0.00486515
332    0.00481951
333    0.00477366
334    0.0047281
335    0.00468297
336    0.00463826
337    0.00459398
338    0.00455011
339    0.00448336
340    0.004416
341    0.00434952
342    0.00428397
343    0.00421836
344    0.00415354
345    0.00408954
346    0.00402631
347    0.00396388
348    0.00390227
349    0.00384143
350    0.0037812
351    0.00372176
352    0.00366308
353    0.00360509
354    0.00354777
355    0.00349115
356    0.00343522
357    0.00337999
358    0.00332546
359    0.00327161
360    0.00321846
361    0.0031658
362    0.00311359
363    0.00306224
364    0.00301143
365    0.00296128
366    0.00291178
367    0.00286291
368    0.00281467
369    0.00276705
370    0.00272002
371    0.00267367
372    0.00262796
373    0.00258279
374    0.00253823
375    0.00249433
376    0.00245098
377    0.00240825
378    0.00236617
379    0.00232474
380    0.00228392
381    0.00224365
382    0.00220413
383    0.00216531
384    0.00212694
385    0.00208905
386    0.00205169
387    0.00201488
388    0.00197861
389    0.00194286
390    0.00190767
391    0.00187298
392    0.00183885
393    0.00180524
394    0.0017722
395    0.0017399
396    0.00170826
397    0.00167693
398    0.00164604
399    0.00161557
400    0.00158555
401    0.00155597
402    0.00152687
403    0.00149819
404    0.00146997
405    0.00144229
406    0.00141517
407    0.00138842
408    0.00136211
409    0.00133627
410    0.001311
411    0.00128633
412    0.00126186
413    0.00123777
414    0.00121407
415    0.00121111
416    0.00118719
417    0.00118422
418    0.00116078
419    0.00115787
420    0.00113491
421    0.00113202
422    0.00110931
423    0.00110659
424    0.00108467
425    0.00108199
426    0.00106045
427    0.00105782
428    0.00103675
429    0.00103534
430    0.00103375
431    0.00101304
432    0.00101166
433    0.00101009
434    0.000989846
435    0.0009885
436    0.000986973
437    0.000967171
438    0.000965853
439    0.000964359
440    0.000945017
441    0.00094375
442    0.000942309
443    0.000940751
444    0.000921848
445    0.000920561
446    0.000919115
447    0.00090041
448    0.0008992
449    0.000897823
450    0.000896335
451    0.000878136
452    0.000876901
453    0.000875515
454    0.000874024
455    0.000855976
456    0.000854771
457    0.000853425
458    0.000851974
459    0.000834354
460    0.000833183
461    0.000831866
462    0.000830449
463    0.000813208
464    0.000812054
465    0.000810758
466    0.000809365
467    0.00079251
468    0.000791376
469    0.000790104
470    0.00078874
471    0.000772234
472    0.00077113
473    0.000769889
474    0.000768555
475    0.00075243
476    0.00075135
477    0.000750136
478    0.000748832
479    0.000733094
480    0.000732033
481    0.000730843
482    0.000729564
483    0.000728219
484    0.000712783
485    0.000711701
486    0.000710508
487    0.000709232
488    0.00069402
489    0.000693014
490    0.000691884
491    0.000690669
492    0.00068939
493    0.000674713
494    0.000673683
495    0.000672546
496    0.000671357
497    0.000670099
498    0.000655613
499    0.000654615
500    0.000653508
501    0.000652325
502    0.000651099
503    0.000637069
504    0.000636109
505    0.000635047
506    0.000633911
507    0.00063272
508    0.000619204
509    0.000618283
510    0.000617263
511    0.000616172
512    0.000615026
513    0.000601761
514    0.000600847
515    0.000599836
516    0.000598757
517    0.000597626
518    0.000584634
519    0.00058374
520    0.000582752
521    0.000581697
522    0.000580591
523    0.000579445
524    0.000566484
525    0.000565609
526    0.00056464
527    0.000563606
528    0.000562522
529    0.0005614
530    0.000548852
531    0.000548013
532    0.000547084
533    0.000546096
534    0.000545057
535    0.00054398
536    0.000531847
537    0.000531033
538    0.000530133
539    0.000529169
540    0.00052816
541    0.000527114
542    0.000526038
543    0.000513966
544    0.000513172
545    0.000512294
546    0.000511356
547    0.000510373
548    0.000509355
549    0.000508309
550    0.00049687
551    0.000496054
552    0.000495166
553    0.000494231
554    0.000493252
555    0.00049224
556    0.000481129
557    0.000480331
558    0.000479463
559    0.000478543
560    0.000477582
561    0.000476606
562    0.000475619
563    0.000464622
564    0.000463848
565    0.000463006
566    0.000462114
567    0.000461183
568    0.000460222
569    0.000459237
570    0.000448577
571    0.000447824
572    0.000447006
573    0.000446138
574    0.000445232
575    0.000444303
576    0.000443352
577    0.000433029
578    0.0004323
579    0.000431508
580    0.000430668
581    0.000429792
582    0.000428888
583    0.00042797
584    0.00042703
585    0.000416847
586    0.000416145
587    0.000415381
588    0.000414572
589    0.000413728
590    0.000412857
591    0.000411965
592    0.000411054
593    0.000401246
594    0.000400573
595    0.00039984
596    0.000399062
597    0.00039825
598    0.000397412
599    0.000396553
600    0.000395677
601    0.000394785
602    0.000385196
603    0.000384542
604    0.000383832
605    0.000383086
606    0.000382315
607    0.000381516
608    0.000380702
609    0.000379894
610    0.000379066
611    0.00037024
612    0.000369589
613    0.000368895
614    0.000368165
615    0.000367407
616    0.000366627
617    0.00036583
618    0.000365017
619    0.000364191
620    0.000355429
621    0.000354788
622    0.000354105
623    0.000353388
624    0.000352644
625    0.000351879
626    0.000351098
627    0.000350303
628    0.000349495
629    0.000340977
630    0.000340353
631    0.000339688
632    0.000338989
633    0.000338274
634    0.000337539
635    0.000336785
636    0.000336019
637    0.000335239
638    0.000334448
639    0.000326091
640    0.000325486
641    0.000324841
642    0.000324163
643    0.000323461
644    0.00032274
645    0.000322005
646    0.000321256
647    0.000320498
648    0.000319729
649    0.000311695
650    0.000311105
651    0.000310475
652    0.00030981
653    0.000309115
654    0.000308403
655    0.000307679
656    0.000306947
657    0.000306197
658    0.000305439
659    0.000304672
660    0.000296907
661    0.000296318
662    0.000295695
663    0.000295045
664    0.000294371
665    0.000293686
666    0.000292992
667    0.000292285
668    0.000291561
669    0.000290835
670    0.000290117
671    0.000289394
672    0.000282013
673    0.000281444
674    0.000280846
675    0.000280228
676    0.000279595
677    0.000278952
678    0.0002783
679    0.000277648
680    0.000276989
681    0.000276324
682    0.000275653
683    0.000274977
684    0.000274297
685    0.000273614
686    0.000266433
687    0.000265884
688    0.000265311
689    0.000264721
690    0.000264118
691    0.000263506
692    0.000262887
693    0.000262262
694    0.000261632
695    0.000260997
696    0.000260359
697    0.000259716
698    0.00025907
699    0.00025842
700    0.000257768
701    0.00025086
702    0.000250331
703    0.000249781
704    0.000249222
705    0.000248656
706    0.000248079
707    0.000247493
708    0.000246901
709    0.000246304
710    0.000245702
711    0.000245097
712    0.000244489
713    0.000243877
714    0.000243262
715    0.000242645
716    0.000242025
717    0.000235424
718    0.00023492
719    0.000234397
720    0.000233859
721    0.000233311
722    0.000232755
723    0.000232193
724    0.000231627
725    0.000231058
726    0.000230485
727    0.000229918
728    0.000229353
729    0.000228781
730    0.000228213
731    0.000227638
732    0.000227058
733    0.000226475
734    0.000225888
735    0.000219765
736    0.000219265
737    0.000218755
738    0.000218235
739    0.000217707
740    0.000217174
741    0.000216644
742    0.000216108
743    0.000215567
744    0.000215022
745    0.000214484
746    0.000213949
747    0.000213407
748    0.00021286
749    0.000212309
750    0.000211764
751    0.000211226
752    0.00021068
753    0.000210128
754    0.000204279
755    0.000203811
756    0.00020334
757    0.000202857
758    0.000202377
759    0.000201891
760    0.000201396
761    0.000200896
762    0.000200393
763    0.000199886
764    0.000199378
765    0.000198868
766    0.000198356
767    0.000197843
768    0.000197338
769    0.000196835
770    0.000196329
771    0.000195818
772    0.000195305
773    0.000194794
774    0.000194303
775    0.000188862
776    0.000188426
777    0.000187985
778    0.000187537
779    0.000187095
780    0.000186658
781    0.000186236
782    0.000185798
783    0.00018536
784    0.00018493
785    0.000184502
786    0.000184063
787    0.000183617
788    0.000183169
789    0.000182718
790    0.000182265
791    0.000181811
792    0.000181356
793    0.0001809
794    0.000180444
795    0.000179986
796    0.000179528
797    0.000179069
798    0.000178609
799    0.000178149
800    0.000173108
801    0.000172701
802    0.000172291
803    0.000171876
804    0.000171456
805    0.000171034
806    0.000170609
807    0.000170183
808    0.000169756
809    0.000169328
810    0.000168899
811    0.00016847
812    0.000168041
813    0.000167611
814    0.000167182
815    0.000166752
816    0.000166322
817    0.000165892
818    0.000165461
819    0.00016503
820    0.000164599
821    0.000164168
822    0.000163736
823    0.000163304
824    0.000162871
825    0.000162438
826    0.000162005
827    0.000161571
828    0.000161136
829    0.000160701
830    0.000156081
831    0.000155681
832    0.000155285
833    0.000154888
834    0.00015449
835    0.000154089
836    0.000153688
837    0.000153286
838    0.000152883
839    0.00015248
840    0.000152076
841    0.000151673
842    0.00015127
843    0.000150867
844    0.000150464
845    0.000150062
846    0.000149659
847    0.000149257
848    0.000148855
849    0.000148453
850    0.000148051
851    0.000147649
852    0.000147247
853    0.000146845
854    0.000146443
855    0.00014604
856    0.000145638
857    0.000145235
858    0.000144831
859    0.000144428
860    0.000144024
861    0.00014362
862    0.000143215
863    0.000142811
864    0.000142406
865    0.000142
866    0.000137689
867    0.000137316
868    0.000136948
869    0.000136579
870    0.00013621
871    0.000135839
872    0.000135469
873    0.000135098
874    0.000134727
875    0.000134357
876    0.000133987
877    0.000133618
878    0.000133249
879    0.000132881
880    0.000132514
881    0.000132147
882    0.00013178
883    0.000131415
884    0.00013105
885    0.000130685
886    0.00013032
887    0.000129956
888    0.000129592
889    0.000129229
890    0.000128865
891    0.000128502
892    0.000128139
893    0.000127776
894    0.000127412
895    0.000127049
896    0.000126686
897    0.000126322
898    0.000125958
899    0.000125595
900    0.000125231
901    0.000124867
902    0.000124503
903    0.000124139
904    0.000123775
905    0.000123411
906    0.000123047
907    0.000122683
908    0.000122319
909    0.000121955
910    0.000121592
911    0.000121228
912    0.000120865
913    0.000120502
914    0.00012014
915    0.000119777
916    0.000119415
917    0.000119054
918    0.000118692
919    0.000118331
920    0.00011797
921    0.00011761
922    0.000117254
923    0.000116902
924    0.000116547
925    0.000116191
926    0.000115842
927    0.000115492
928    0.00011514
929    0.000114787
930    0.000114451
931    0.000114108
932    0.000113761
933    0.000113413
934    0.000113064
935    0.000112715
936    0.000112366
937    0.000112018
938    0.00011167
939    0.000111322
940    0.000110984
941    0.000110643
942    0.000110301
943    0.000109958
944    0.000109616
945    0.000109274
946    0.000108932
947    0.000108591
948    0.000108251
949    0.000107929
950    0.000107601
951    0.000107269
952    0.000106936
953    0.000106602
954    0.000106269
955    0.000105936
956    0.000105603
957    0.000105271
958    0.00010494
959    0.00010461
960    0.00010428
961    0.000103963
962    0.000103665
963    0.000103364
964    0.000103082
965    0.000102785
966    0.00010248
967    0.000102175
968    0.000101869
969    0.000101576
970    0.000101277
971    0.000100984
972    0.000100691
973    0.000100392
974    0.00010009
975    9.97865e-05
976    9.94911e-05
977    9.91921e-05
978    9.88916e-05
979    9.85905e-05
980    9.8296e-05
981    9.80112e-05
982    9.77207e-05
983    9.74315e-05
984    9.71446e-05
985    9.68544e-05
986    9.65627e-05
987    9.62706e-05
988    9.59786e-05
989    9.56869e-05
990    9.53992e-05
991    9.51167e-05
992    9.48465e-05
993    9.45734e-05
994    9.42952e-05
995    9.40147e-05
996    9.37333e-05
997    9.34516e-05
998    9.31847e-05
999    9.29166e-05
1000    9.26442e-05
1001    9.23698e-05
1002    9.20945e-05
1003    9.18265e-05
1004    9.15579e-05
1005    9.12874e-05
1006    9.10161e-05
1007    9.07448e-05
1008    9.04738e-05
1009    9.02052e-05
1010    8.99545e-05
1011    8.97053e-05
1012    8.94493e-05
1013    8.91899e-05
1014    8.8929e-05
1015    8.86675e-05
1016    8.8406e-05
1017    8.81448e-05
1018    8.7894e-05
1019    8.7649e-05
1020    8.74027e-05
1021    8.71581e-05
1022    8.69093e-05
1023    8.66585e-05
1024    8.6407e-05
1025    8.61553e-05
1026    8.59039e-05
1027    8.56716e-05
1028    8.54329e-05
1029    8.51916e-05
1030    8.49568e-05
1031    8.47176e-05
1032    8.44765e-05
1033    8.42346e-05
1034    8.39925e-05
1035    8.37506e-05
1036    8.35141e-05
1037    8.3283e-05
1038    8.30658e-05
1039    8.28403e-05
1040    8.26107e-05
1041    8.2379e-05
1042    8.21584e-05
1043    8.19402e-05
1044    8.17167e-05
1045    8.14905e-05
1046    8.12633e-05
1047    8.10356e-05
1048    8.08171e-05
1049    8.05958e-05
1050    8.03728e-05
1051    8.01571e-05
1052    7.99398e-05
1053    7.97203e-05
1054    7.95085e-05
1055    7.93039e-05
1056    7.91026e-05
1057    7.89047e-05
1058    7.86994e-05
1059    7.84903e-05
1060    7.82793e-05
1061    7.80675e-05
1062    7.78559e-05
1063    7.76536e-05
1064    7.74543e-05
1065    7.7254e-05
1066    7.70504e-05
1067    7.68558e-05
1068    7.66789e-05
1069    7.64965e-05
1070    7.63058e-05
1071    7.61109e-05
1072    7.59138e-05
1073    7.57157e-05
1074    7.55267e-05
1075    7.53439e-05
1076    7.51554e-05
1077    7.4979e-05
1078    7.48192e-05
1079    7.46462e-05
1080    7.44661e-05
1081    7.42823e-05
1082    7.41008e-05
1083    7.3932e-05
1084    7.37903e-05
1085    7.3636e-05
1086    7.34706e-05
1087    7.3339e-05
1088    7.32072e-05
1089    7.30674e-05
1090    7.29146e-05
1091    7.27543e-05
1092    7.25899e-05
1093    7.24233e-05
1094    7.22556e-05
1095    7.20876e-05
1096    7.19195e-05
1097    7.17515e-05
1098    7.15839e-05
1099    7.14167e-05
1100    7.125e-05
1101    7.10837e-05
1102    7.09179e-05
1103    7.07526e-05
1104    7.05879e-05
1105    7.04237e-05
1106    7.026e-05
1107    7.00969e-05
1108    6.99343e-05
1109    6.97722e-05
1110    6.96107e-05
1111    6.94497e-05
1112    6.92892e-05
1113    6.91293e-05
1114    6.89698e-05
1115    6.8811e-05
1116    6.86526e-05
1117    6.84948e-05
1118    6.83376e-05
1119    6.81808e-05
1120    6.80246e-05
1121    6.78689e-05
1122    6.77138e-05
1123    6.75591e-05
1124    6.7405e-05
1125    6.72514e-05
1126    6.70984e-05
1127    6.69458e-05
1128    6.67938e-05
1129    6.66423e-05
1130    6.64913e-05
1131    6.63408e-05
1132    6.61909e-05
1133    6.60414e-05
1134    6.58925e-05
1135    6.57441e-05
1136    6.55962e-05
1137    6.54488e-05
1138    6.53019e-05
1139    6.51556e-05
1140    6.50097e-05
1141    6.48644e-05
1142    6.47195e-05
1143    6.45752e-05
1144    6.44314e-05
1145    6.42881e-05
1146    6.41453e-05
1147    6.4003e-05
1148    6.38612e-05
1149    6.372e-05
1150    6.35792e-05
1151    6.3439e-05
1152    6.32993e-05
1153    6.31601e-05
1154    6.30214e-05
1155    6.28832e-05
1156    6.27455e-05
1157    6.26084e-05
1158    6.24717e-05
1159    6.23356e-05
1160    6.22e-05
1161    6.20649e-05
1162    6.19303e-05
1163    6.17963e-05
1164    6.16627e-05
1165    6.15297e-05
1166    6.13972e-05
1167    6.12653e-05
1168    6.11338e-05
1169    6.10029e-05
1170    6.08724e-05
1171    6.07425e-05
1172    6.06132e-05
1173    6.04843e-05
1174    6.03559e-05
1175    6.02281e-05
1176    6.01008e-05
1177    5.9974e-05
1178    5.98477e-05
1179    5.97219e-05
1180    5.95967e-05
1181    5.94719e-05
1182    5.93477e-05
1183    5.9224e-05
1184    5.91008e-05
1185    5.89781e-05
1186    5.88559e-05
1187    5.87343e-05
1188    5.86132e-05
1189    5.84925e-05
1190    5.83724e-05
1191    5.82528e-05
1192    5.81337e-05
1193    5.80152e-05
1194    5.78971e-05
1195    5.77795e-05
1196    5.76624e-05
1197    5.75458e-05
1198    5.74297e-05
1199    5.73141e-05
1200    5.7199e-05
1201    5.70844e-05
1202    5.69702e-05
1203    5.68566e-05
1204    5.67434e-05
1205    5.66306e-05
1206    5.65184e-05
1207    5.64066e-05
1208    5.62952e-05
1209    5.61843e-05
1210    5.60739e-05
1211    5.5964e-05
1212    5.58544e-05
1213    5.57454e-05
1214    5.56368e-05
1215    5.55286e-05
1216    5.54208e-05
1217    5.53135e-05
1218    5.52067e-05
1219    5.51002e-05
1220    5.49942e-05
1221    5.48886e-05
1222    5.47835e-05
1223    5.46788e-05
1224    5.45744e-05
1225    5.44705e-05
1226    5.43671e-05
1227    5.4264e-05
1228    5.41613e-05
1229    5.40591e-05
1230    5.39572e-05
1231    5.38558e-05
1232    5.37547e-05
1233    5.36541e-05
1234    5.35538e-05
1235    5.3454e-05
1236    5.33545e-05
1237    5.32554e-05
1238    5.31567e-05
1239    5.30584e-05
1240    5.29605e-05
1241    5.2863e-05
1242    5.27658e-05
1243    5.26691e-05
1244    5.25727e-05
1245    5.24766e-05
1246    5.2381e-05
1247    5.22857e-05
1248    5.21908e-05
1249    5.20963e-05
1250    5.20021e-05
1251    5.19083e-05
1252    5.18148e-05
1253    5.17217e-05
1254    5.1629e-05
1255    5.15366e-05
1256    5.14446e-05
1257    5.1353e-05
1258    5.12616e-05
1259    5.11707e-05
1260    5.10801e-05
1261    5.09898e-05
1262    5.08999e-05
1263    5.08103e-05
1264    5.07211e-05
1265    5.06322e-05
1266    5.05436e-05
1267    5.04554e-05
1268    5.03676e-05
1269    5.028e-05
1270    5.01928e-05
1271    5.01059e-05
1272    5.00194e-05
1273    4.99332e-05
1274    4.98473e-05
1275    4.97617e-05
1276    4.96765e-05
1277    4.95916e-05
1278    4.9507e-05
1279    4.94227e-05
1280    4.93388e-05
1281    4.92552e-05
1282    4.91719e-05
1283    4.90889e-05
1284    4.90062e-05
1285    4.89238e-05
1286    4.88417e-05
1287    4.876e-05
1288    4.86785e-05
1289    4.85974e-05
1290    4.85166e-05
1291    4.84361e-05
1292    4.83558e-05
1293    4.82759e-05
1294    4.81963e-05
1295    4.8117e-05
1296    4.8038e-05
1297    4.79593e-05
1298    4.78808e-05
1299    4.78027e-05
1300    4.77249e-05
1301    4.76473e-05
1302    4.75701e-05
1303    4.74931e-05
1304    4.74164e-05
1305    4.73401e-05
1306    4.7264e-05
1307    4.71882e-05
1308    4.71126e-05
1309    4.70374e-05
1310    4.69624e-05
1311    4.68877e-05
1312    4.68133e-05
1313    4.67392e-05
1314    4.66654e-05
1315    4.65918e-05
1316    4.65185e-05
1317    4.64455e-05
1318    4.63728e-05
1319    4.63003e-05
1320    4.62281e-05
1321    4.61562e-05
1322    4.60845e-05
1323    4.60131e-05
1324    4.5942e-05
1325    4.58711e-05
1326    4.58006e-05
1327    4.57302e-05
1328    4.56602e-05
1329    4.55904e-05
1330    4.55208e-05
1331    4.54515e-05
1332    4.53825e-05
1333    4.53138e-05
1334    4.52453e-05
1335    4.5177e-05
1336    4.5109e-05
1337    4.50413e-05
1338    4.49738e-05
1339    4.49066e-05
1340    4.48396e-05
1341    4.47728e-05
1342    4.47064e-05
1343    4.46401e-05
1344    4.45741e-05
1345    4.45084e-05
1346    4.44429e-05
1347    4.43776e-05
1348    4.43126e-05
1349    4.42479e-05
1350    4.41834e-05
1351    4.41191e-05
1352    4.4055e-05
1353    4.39912e-05
1354    4.39277e-05
1355    4.38643e-05
1356    4.38012e-05
1357    4.37384e-05
1358    4.36758e-05
1359    4.36134e-05
1360    4.35512e-05
1361    4.34893e-05
1362    4.34276e-05
1363    4.33661e-05
1364    4.33049e-05
1365    4.32439e-05
1366    4.31831e-05
1367    4.31226e-05
1368    4.30622e-05
1369    4.30021e-05
1370    4.29423e-05
1371    4.28826e-05
1372    4.28232e-05
1373    4.2764e-05
1374    4.2705e-05
1375    4.26462e-05
1376    4.25877e-05
1377    4.25293e-05
1378    4.24712e-05
1379    4.24133e-05
1380    4.23556e-05
1381    4.22982e-05
1382    4.22409e-05
1383    4.21839e-05
1384    4.21271e-05
1385    4.20704e-05
1386    4.2014e-05
1387    4.19578e-05
1388    4.19019e-05
1389    4.18461e-05
1390    4.17905e-05
1391    4.17352e-05
1392    4.168e-05
1393    4.16251e-05
1394    4.15703e-05
1395    4.15158e-05
1396    4.14614e-05
1397    4.14073e-05
1398    4.13534e-05
1399    4.12996e-05
1400    4.12461e-05
1401    4.11928e-05
1402    4.11396e-05
1403    4.10867e-05
1404    4.1034e-05
1405    4.09814e-05
1406    4.09291e-05
1407    4.08769e-05
1408    4.0825e-05
1409    4.07732e-05
1410    4.07216e-05
1411    4.06702e-05
1412    4.06191e-05
1413    4.05681e-05
1414    4.05172e-05
1415    4.04666e-05
1416    4.04162e-05
1417    4.0366e-05
1418    4.03159e-05
1419    4.0266e-05
1420    4.02163e-05
1421    4.01668e-05
1422    4.01175e-05
1423    4.00684e-05
1424    4.00194e-05
1425    3.99707e-05
1426    3.99221e-05
1427    3.98737e-05
1428    3.98255e-05
1429    3.97774e-05
1430    3.97296e-05
1431    3.96819e-05
1432    3.96344e-05
1433    3.9587e-05
1434    3.95399e-05
1435    3.94929e-05
1436    3.94461e-05
1437    3.93994e-05
1438    3.9353e-05
1439    3.93067e-05
1440    3.92606e-05
1441    3.92146e-05
1442    3.91689e-05
1443    3.91233e-05
1444    3.90778e-05
1445    3.90326e-05
1446    3.89875e-05
1447    3.89426e-05
1448    3.88978e-05
1449    3.88532e-05
1450    3.88088e-05
1451    3.87645e-05
1452    3.87204e-05
1453    3.86765e-05
1454    3.86327e-05
1455    3.85891e-05
1456    3.85457e-05
1457    3.85024e-05
1458    3.84593e-05
1459    3.84163e-05
1460    3.83735e-05
1461    3.83309e-05
1462    3.82884e-05
1463    3.82461e-05
1464    3.82039e-05
1465    3.81619e-05
1466    3.81201e-05
1467    3.80784e-05
1468    3.80368e-05
1469    3.79955e-05
1470    3.79542e-05
1471    3.79132e-05
1472    3.78722e-05
1473    3.78315e-05
1474    3.77908e-05
1475    3.77504e-05
1476    3.77101e-05
1477    3.76699e-05
1478    3.76299e-05
1479    3.759e-05
1480    3.75503e-05
1481    3.75107e-05
1482    3.74713e-05
1483    3.7432e-05
1484    3.73929e-05
1485    3.73539e-05
1486    3.73151e-05
1487    3.72764e-05
1488    3.72378e-05
1489    3.71994e-05
1490    3.71611e-05
1491    3.7123e-05
1492    3.7085e-05
1493    3.70472e-05
1494    3.70095e-05
1495    3.69719e-05
1496    3.69345e-05
1497    3.68973e-05
1498    3.68601e-05
1499    3.68231e-05
1500    3.67863e-05
1501    3.67495e-05
1502    3.67129e-05
1503    3.66765e-05
1504    3.66402e-05
1505    3.6604e-05
1506    3.6568e-05
1507    3.6532e-05
1508    3.64963e-05
1509    3.64606e-05
1510    3.64251e-05
1511    3.63897e-05
1512    3.63545e-05
1513    3.63194e-05
1514    3.62844e-05
1515    3.62495e-05
1516    3.62148e-05
1517    3.61802e-05
1518    3.61457e-05
1519    3.61114e-05
1520    3.60772e-05
1521    3.60431e-05
1522    3.60091e-05
1523    3.59753e-05
1524    3.59416e-05
1525    3.5908e-05
1526    3.58746e-05
1527    3.58412e-05
1528    3.5808e-05
1529    3.57749e-05
1530    3.5742e-05
1531    3.57091e-05
1532    3.56764e-05
1533    3.56438e-05
1534    3.56113e-05
1535    3.5579e-05
1536    3.55468e-05
1537    3.55146e-05
1538    3.54826e-05
1539    3.54508e-05
1540    3.5419e-05
1541    3.53874e-05
1542    3.53559e-05
1543    3.53244e-05
1544    3.52932e-05
1545    3.5262e-05
1546    3.52309e-05
1547    3.52e-05
1548    3.51692e-05
1549    3.51384e-05
1550    3.51079e-05
1551    3.50774e-05
1552    3.5047e-05
1553    3.50167e-05
1554    3.49866e-05
1555    3.49566e-05
1556    3.49266e-05
1557    3.48968e-05
1558    3.48671e-05
1559    3.48375e-05
1560    3.4808e-05
1561    3.47787e-05
1562    3.47494e-05
1563    3.47202e-05
1564    3.46912e-05
1565    3.46623e-05
1566    3.46334e-05
1567    3.46047e-05
1568    3.45761e-05
1569    3.45476e-05
1570    3.45192e-05
1571    3.44909e-05
1572    3.44627e-05
1573    3.44346e-05
1574    3.44066e-05
1575    3.43787e-05
1576    3.43509e-05
1577    3.43232e-05
1578    3.42956e-05
1579    3.42682e-05
1580    3.42408e-05
1581    3.42135e-05
1582    3.41864e-05
1583    3.41593e-05
1584    3.41323e-05
1585    3.41054e-05
1586    3.40787e-05
1587    3.4052e-05
1588    3.40254e-05
1589    3.3999e-05
1590    3.39726e-05
1591    3.39463e-05
1592    3.39201e-05
1593    3.3894e-05
1594    3.38681e-05
1595    3.38422e-05
1596    3.38164e-05
1597    3.37907e-05
1598    3.37651e-05
1599    3.37396e-05
1600    3.37141e-05
1601    3.36888e-05
1602    3.36636e-05
1603    3.36385e-05
1604    3.36134e-05
1605    3.35885e-05
1606    3.35636e-05
1607    3.35389e-05
1608    3.35142e-05
1609    3.34896e-05
1610    3.34651e-05
1611    3.34408e-05
1612    3.34164e-05
1613    3.33922e-05
1614    3.33681e-05
1615    3.33441e-05
1616    3.33201e-05
1617    3.32963e-05
1618    3.32725e-05
1619    3.32488e-05
1620    3.32252e-05
1621    3.32017e-05
1622    3.31783e-05
1623    3.3155e-05
1624    3.31317e-05
1625    3.31086e-05
1626    3.30855e-05
1627    3.30625e-05
1628    3.30396e-05
1629    3.30168e-05
1630    3.29941e-05
1631    3.29714e-05
1632    3.29488e-05
1633    3.29264e-05
1634    3.2904e-05
1635    3.28816e-05
1636    3.28594e-05
1637    3.28373e-05
1638    3.28152e-05
1639    3.27932e-05
1640    3.27713e-05
1641    3.27495e-05
1642    3.27277e-05
1643    3.27061e-05
1644    3.26845e-05
1645    3.2663e-05
1646    3.26416e-05
1647    3.26202e-05
1648    3.2599e-05
1649    3.25778e-05
1650    3.25567e-05
1651    3.25356e-05
1652    3.25147e-05
1653    3.24938e-05
1654    3.2473e-05
1655    3.24523e-05
1656    3.24317e-05
1657    3.24111e-05
1658    3.23906e-05
1659    3.23702e-05
1660    3.23499e-05
1661    3.23296e-05
1662    3.23094e-05
1663    3.22924e-05
1664    3.22758e-05
1665    3.22577e-05
1666    3.22389e-05
1667    3.22196e-05
1668    3.22001e-05
1669    3.21805e-05
1670    3.21617e-05
1671    3.21429e-05
1672    3.21251e-05
1673    3.21078e-05
1674    3.20897e-05
1675    3.20759e-05
1676    3.206e-05
1677    3.20429e-05
1678    3.20251e-05
1679    3.20069e-05
1680    3.19886e-05
1681    3.19701e-05
1682    3.19516e-05
1683    3.19332e-05
1684    3.19147e-05
1685    3.18963e-05
1686    3.1878e-05
1687    3.18598e-05
1688    3.18439e-05
1689    3.18271e-05
1690    3.18098e-05
1691    3.17923e-05
1692    3.17746e-05
1693    3.1758e-05
1694    3.17459e-05
1695    3.1735e-05
1696    3.17226e-05
1697    3.17126e-05
1698    3.16996e-05
1699    3.16851e-05
1700    3.16716e-05
1701    3.16566e-05
1702    3.16456e-05
1703    3.16337e-05
1704    3.16205e-05
1705    3.16059e-05
1706    3.15904e-05
1707    3.15745e-05
1708    3.15594e-05
1709    3.15451e-05
1710    3.15298e-05
1711    3.15162e-05
1712    3.1505e-05
1713    3.14933e-05
1714    3.14798e-05
1715    3.14698e-05
1716    3.14576e-05
1717    3.14439e-05
1718    3.14294e-05
1719    3.14144e-05
1720    3.13991e-05
1721    3.13837e-05
1722    3.13683e-05
1723    3.13528e-05
1724    3.13387e-05
1725    3.13251e-05
1726    3.13108e-05
1727    3.12961e-05
1728    3.1285e-05
1729    3.12733e-05
1730    3.12625e-05
1731    3.12501e-05
1732    3.12366e-05
1733    3.12226e-05
1734    3.12083e-05
1735    3.11966e-05
1736    3.11858e-05
1737    3.11734e-05
1738    3.11602e-05
1739    3.11465e-05
1740    3.11325e-05
1741    3.11185e-05
1742    3.11058e-05
1743    3.10934e-05
1744    3.10802e-05
1745    3.10667e-05
1746    3.1053e-05
1747    3.10396e-05
1748    3.10304e-05
1749    3.10192e-05
1750    3.10092e-05
1751    3.09979e-05
1752    3.09856e-05
1753    3.09728e-05
1754    3.09608e-05
1755    3.0952e-05
1756    3.09413e-05
1757    3.09295e-05
1758    3.09172e-05
1759    3.09045e-05
1760    3.08916e-05
1761    3.08787e-05
1762    3.08661e-05
1763    3.08553e-05
1764    3.08436e-05
1765    3.08314e-05
1766    3.08189e-05
1767    3.08063e-05
1768    3.07962e-05
1769    3.07897e-05
1770    3.07806e-05
1771    3.07702e-05
1772    3.07599e-05
1773    3.07526e-05
1774    3.07432e-05
1775    3.07327e-05
1776    3.07215e-05
1777    3.07099e-05
1778    3.06981e-05
1779    3.06862e-05
1780    3.06742e-05
1781    3.06622e-05
1782    3.06503e-05
1783    3.06407e-05
1784    3.06301e-05
1785    3.06191e-05
1786    3.06095e-05
1787    3.06014e-05
1788    3.05948e-05
1789    3.05886e-05
1790    3.05827e-05
1791    3.05746e-05
1792    3.05651e-05
1793    3.0555e-05
1794    3.05444e-05
1795    3.05335e-05
1796    3.05225e-05
1797    3.05114e-05
1798    3.05004e-05
1799    3.04893e-05
1800    3.04789e-05
1801    3.04701e-05
1802    3.04626e-05
1803    3.04537e-05
1804    3.04502e-05
1805    3.04472e-05
1806    3.04411e-05
1807    3.04332e-05
1808    3.04242e-05
1809    3.04147e-05
1810    3.04047e-05
1811    3.03946e-05
1812    3.03844e-05
1813    3.03741e-05
1814    3.03638e-05
1815    3.03565e-05
1816    3.03571e-05
1817    3.03555e-05
1818    3.03505e-05
1819    3.03436e-05
1820    3.03354e-05
1821    3.03266e-05
1822    3.03174e-05
1823    3.03079e-05
1824    3.02983e-05
1825    3.0291e-05
1826    3.02947e-05
1827    3.02931e-05
1828    3.02883e-05
1829    3.02817e-05
1830    3.0274e-05
1831    3.02752e-05
1832    3.02732e-05
1833    3.02756e-05
1834    3.02749e-05
1835    3.0271e-05
1836    3.02654e-05
1837    3.02631e-05
1838    3.02582e-05
1839    3.02518e-05
1840    3.02445e-05
1841    3.02366e-05
1842    3.02285e-05
1843    3.02202e-05
1844    3.02117e-05
1845    3.02032e-05
1846    3.01947e-05
1847    3.01862e-05
1848    3.01777e-05
1849    3.01692e-05
1850    3.01608e-05
1851    3.01523e-05
1852    3.01439e-05
1853    3.01355e-05
1854    3.01271e-05
1855    3.01188e-05
1856    3.01105e-05
1857    3.01022e-05
1858    3.0094e-05
1859    3.00858e-05
1860    3.00776e-05
1861    3.00694e-05
1862    3.00613e-05
1863    3.00532e-05
1864    3.00451e-05
1865    3.00371e-05
1866    3.00291e-05
1867    3.00211e-05
1868    3.00131e-05
1869    3.00052e-05
1870    2.99973e-05
1871    2.99894e-05
1872    2.99815e-05
1873    2.99737e-05
1874    2.99659e-05
1875    2.99581e-05
1876    2.99504e-05
1877    2.99427e-05
1878    2.9935e-05
1879    2.99273e-05
1880    2.99196e-05
1881    2.9912e-05
1882    2.99044e-05
1883    2.98968e-05
1884    2.98893e-05
1885    2.98817e-05
1886    2.98742e-05
1887    2.98667e-05
1888    2.98593e-05
1889    2.98519e-05
1890    2.98444e-05
1891    2.98371e-05
1892    2.98297e-05
1893    2.98223e-05
1894    2.9815e-05
1895    2.98077e-05
1896    2.98005e-05
1897    2.97932e-05
1898    2.9786e-05
1899    2.97788e-05
1900    2.97716e-05
1901    2.97644e-05
1902    2.97573e-05
1903    2.97502e-05
1904    2.97431e-05
1905    2.9736e-05
1906    2.97289e-05
1907    2.97219e-05
1908    2.97149e-05
1909    2.97079e-05
1910    2.97009e-05
1911    2.9694e-05
1912    2.96871e-05
1913    2.96801e-05
1914    2.96733e-05
1915    2.96664e-05
1916    2.96595e-05
1917    2.96527e-05
1918    2.96459e-05
1919    2.96391e-05
1920    2.96324e-05
1921    2.96256e-05
1922    2.96189e-05
1923    2.96122e-05
1924    2.96055e-05
1925    2.95988e-05
1926    2.95922e-05
1927    2.95856e-05
1928    2.9579e-05
1929    2.95724e-05
1930    2.95658e-05
1931    2.95593e-05
1932    2.95527e-05
1933    2.95462e-05
1934    2.95397e-05
1935    2.95332e-05
1936    2.95268e-05
1937    2.95203e-05
1938    2.95139e-05
1939    2.95075e-05
1940    2.95011e-05
1941    2.94948e-05
1942    2.94884e-05
1943    2.94821e-05
1944    2.94758e-05
1945    2.94695e-05
1946    2.94632e-05
1947    2.9457e-05
1948    2.94507e-05
1949    2.94445e-05
1950    2.94383e-05
1951    2.94321e-05
1952    2.9426e-05
1953    2.94198e-05
1954    2.94137e-05
1955    2.94076e-05
1956    2.94015e-05
1957    2.93954e-05
1958    2.93893e-05
1959    2.93833e-05
1960    2.93772e-05
1961    2.93712e-05
1962    2.93652e-05
1963    2.93592e-05
1964    2.93533e-05
1965    2.93473e-05
1966    2.93414e-05
1967    2.93355e-05
1968    2.93296e-05
1969    2.93237e-05
1970    2.93178e-05
1971    2.9312e-05
1972    2.93061e-05
1973    2.93003e-05
1974    2.92945e-05
1975    2.92887e-05
1976    2.92829e-05
1977    2.92772e-05
1978    2.92714e-05
1979    2.92657e-05
1980    2.926e-05
1981    2.92543e-05
1982    2.92486e-05
1983    2.9243e-05
1984    2.92373e-05
1985    2.92317e-05
1986    2.92261e-05
1987    2.92204e-05
1988    2.92149e-05
1989    2.92093e-05
1990    2.92037e-05
1991    2.91982e-05
1992    2.91926e-05
1993    2.91871e-05
1994    2.91816e-05
1995    2.91761e-05
1996    2.91706e-05
1997    2.91652e-05
1998    2.91597e-05
1999    2.91543e-05
2000    2.91489e-05
2001    2.91435e-05
2002    2.91381e-05
2003    2.91327e-05
2004    2.91273e-05
2005    2.9122e-05
2006    2.91167e-05
2007    2.91113e-05
2008    2.9106e-05
2009    2.91007e-05
2010    2.90955e-05
2011    2.90902e-05
2012    2.90849e-05
2013    2.90797e-05
2014    2.90745e-05
2015    2.90692e-05
2016    2.9064e-05
2017    2.90577e-05
2018    2.90495e-05
2019    2.90413e-05
2020    2.90319e-05
2021    2.90229e-05
2022    2.90147e-05
2023    2.9006e-05
2024    2.89975e-05
2025    2.89904e-05
2026    2.89829e-05
2027    2.89753e-05
2028    2.89673e-05
2029    2.89606e-05
2030    2.8954e-05
2031    2.89468e-05
2032    2.89397e-05
2033    2.89324e-05
2034    2.89262e-05
2035    2.89195e-05
2036    2.89127e-05
2037    2.89062e-05
2038    2.8899e-05
2039    2.88927e-05
2040    2.88859e-05
2041    2.88793e-05
2042    2.88732e-05
2043    2.88662e-05
2044    2.88599e-05
2045    2.88525e-05
2046    2.88461e-05
2047    2.88403e-05
2048    2.88335e-05
2049    2.88256e-05
2050    2.88189e-05
2051    2.8813e-05
2052    2.88058e-05
2053    2.87978e-05
2054    2.87904e-05
2055    2.87823e-05
2056    2.87735e-05
2057    2.87651e-05
2058    2.87579e-05
2059    2.87506e-05
2060    2.87432e-05
2061    2.87363e-05
2062    2.87299e-05
2063    2.87243e-05
2064    2.87193e-05
2065    2.87143e-05
2066    2.87096e-05
2067    2.87051e-05
2068    2.87007e-05
2069    2.86964e-05
2070    2.86922e-05
2071    2.8688e-05
2072    2.86838e-05
2073    2.86796e-05
2074    2.86754e-05
2075    2.86713e-05
2076    2.86672e-05
2077    2.8663e-05
2078    2.86589e-05
2079    2.86548e-05
2080    2.86507e-05
2081    2.86466e-05
2082    2.86426e-05
2083    2.86385e-05
2084    2.86344e-05
2085    2.86304e-05
2086    2.86263e-05
2087    2.86223e-05
2088    2.86182e-05
2089    2.86142e-05
2090    2.86102e-05
2091    2.86062e-05
2092    2.86021e-05
2093    2.85981e-05
2094    2.85941e-05
2095    2.85902e-05
2096    2.85862e-05
2097    2.85822e-05
2098    2.85782e-05
2099    2.85742e-05
2100    2.85703e-05
2101    2.85663e-05
2102    2.85624e-05
2103    2.85584e-05
2104    2.85545e-05
2105    2.85506e-05
2106    2.85466e-05
2107    2.85427e-05
2108    2.85388e-05
2109    2.85349e-05
2110    2.8531e-05
2111    2.85271e-05
2112    2.85232e-05
2113    2.85193e-05
2114    2.85154e-05
2115    2.85115e-05
2116    2.85076e-05
2117    2.85038e-05
2118    2.84999e-05
2119    2.8496e-05
2120    2.84922e-05
2121    2.84883e-05
2122    2.84845e-05
2123    2.84807e-05
2124    2.84768e-05
2125    2.8473e-05
2126    2.84692e-05
2127    2.84654e-05
2128    2.84616e-05
2129    2.84578e-05
2130    2.8454e-05
2131    2.84502e-05
2132    2.84464e-05
2133    2.84426e-05
2134    2.84388e-05
2135    2.8435e-05
2136    2.84313e-05
2137    2.84275e-05
2138    2.84238e-05
2139    2.842e-05
2140    2.84163e-05
2141    2.84125e-05
2142    2.84088e-05
2143    2.8405e-05
2144    2.84013e-05
2145    2.83976e-05
2146    2.83939e-05
2147    2.83902e-05
2148    2.83865e-05
2149    2.83828e-05
2150    2.83791e-05
2151    2.83754e-05
2152    2.83717e-05
2153    2.8368e-05
2154    2.83643e-05
2155    2.83607e-05
2156    2.8357e-05
2157    2.83533e-05
2158    2.83497e-05
2159    2.8346e-05
2160    2.83424e-05
2161    2.83387e-05
2162    2.83351e-05
2163    2.83314e-05
2164    2.83278e-05
2165    2.83242e-05
2166    2.83206e-05
2167    2.83169e-05
2168    2.83133e-05
2169    2.83097e-05
2170    2.83061e-05
2171    2.83025e-05
2172    2.82989e-05
2173    2.82953e-05
2174    2.82917e-05
2175    2.82882e-05
2176    2.82846e-05
2177    2.8281e-05
2178    2.82774e-05
2179    2.82739e-05
2180    2.82703e-05
2181    2.82668e-05
2182    2.82632e-05
2183    2.82597e-05
2184    2.82561e-05
2185    2.82526e-05
2186    2.8249e-05
2187    2.82455e-05
2188    2.8242e-05
2189    2.82385e-05
2190    2.82349e-05
2191    2.82314e-05
2192    2.82279e-05
2193    2.82244e-05
2194    2.82209e-05
2195    2.82174e-05
2196    2.82139e-05
2197    2.82104e-05
2198    2.82069e-05
2199    2.82034e-05
2200    2.82e-05
2201    2.81965e-05
2202    2.8193e-05
2203    2.81895e-05
2204    2.81861e-05
2205    2.81826e-05
2206    2.81792e-05
2207    2.81757e-05
2208    2.81723e-05
2209    2.81688e-05
2210    2.81654e-05
2211    2.81619e-05
2212    2.81585e-05
2213    2.81551e-05
2214    2.81516e-05
2215    2.81482e-05
2216    2.81448e-05
2217    2.81414e-05
2218    2.81379e-05
2219    2.81345e-05
2220    2.81311e-05
2221    2.81277e-05
2222    2.81243e-05
2223    2.81209e-05
2224    2.81175e-05
2225    2.81141e-05
2226    2.81107e-05
2227    2.81073e-05
2228    2.8104e-05
2229    2.81006e-05
2230    2.80972e-05
2231    2.80938e-05
2232    2.80905e-05
2233    2.80871e-05
2234    2.80837e-05
2235    2.80804e-05
2236    2.8077e-05
2237    2.80737e-05
2238    2.80703e-05
2239    2.80669e-05
2240    2.80636e-05
2241    2.80603e-05
2242    2.80569e-05
2243    2.80536e-05
2244    2.80502e-05
2245    2.80469e-05
2246    2.80436e-05
2247    2.80403e-05
2248    2.80369e-05
2249    2.80336e-05
2250    2.80303e-05
2251    2.8027e-05
2252    2.80237e-05
2253    2.80204e-05
2254    2.8017e-05
2255    2.80137e-05
2256    2.80104e-05
2257    2.80071e-05
2258    2.80038e-05
2259    2.80006e-05
2260    2.79973e-05
2261    2.7994e-05
2262    2.79907e-05
2263    2.79874e-05
2264    2.79841e-05
2265    2.79808e-05
2266    2.79776e-05
2267    2.79743e-05
2268    2.7971e-05
2269    2.79677e-05
2270    2.79645e-05
2271    2.79612e-05
2272    2.7958e-05
2273    2.79547e-05
2274    2.79514e-05
2275    2.79482e-05
2276    2.79449e-05
2277    2.79417e-05
2278    2.79384e-05
2279    2.79352e-05
2280    2.79319e-05
2281    2.79287e-05
2282    2.79254e-05
2283    2.79222e-05
2284    2.7919e-05
2285    2.79157e-05
2286    2.79125e-05
2287    2.79093e-05
2288    2.7906e-05
2289    2.79028e-05
2290    2.78996e-05
2291    2.78964e-05
2292    2.78931e-05
2293    2.78899e-05
2294    2.78867e-05
2295    2.78835e-05
2296    2.78803e-05
2297    2.78771e-05
2298    2.78739e-05
2299    2.78706e-05
2300    2.78674e-05
2301    2.78642e-05
2302    2.7861e-05
2303    2.78578e-05
2304    2.78546e-05
2305    2.78514e-05
2306    2.78482e-05
2307    2.7845e-05
2308    2.78418e-05
2309    2.78386e-05
2310    2.78355e-05
2311    2.78323e-05
2312    2.78291e-05
2313    2.78259e-05
2314    2.78227e-05
2315    2.78195e-05
2316    2.78163e-05
2317    2.78132e-05
2318    2.781e-05
2319    2.78068e-05
2320    2.78036e-05
2321    2.78004e-05
2322    2.77973e-05
2323    2.77941e-05
2324    2.77909e-05
2325    2.77878e-05
2326    2.77846e-05
2327    2.77814e-05
2328    2.77783e-05
2329    2.77751e-05
2330    2.77719e-05
2331    2.77688e-05
2332    2.77656e-05
2333    2.77624e-05
2334    2.77593e-05
2335    2.77561e-05
2336    2.7753e-05
2337    2.77498e-05
2338    2.77467e-05
2339    2.77435e-05
2340    2.77403e-05
2341    2.77372e-05
2342    2.7734e-05
2343    2.77309e-05
2344    2.77277e-05
2345    2.77246e-05
2346    2.77214e-05
2347    2.77183e-05
2348    2.77152e-05
2349    2.7712e-05
2350    2.77089e-05
2351    2.77057e-05
2352    2.77026e-05
2353    2.76994e-05
2354    2.76963e-05
2355    2.76932e-05
2356    2.769e-05
2357    2.76869e-05
2358    2.76837e-05
2359    2.76806e-05
2360    2.76775e-05
2361    2.76743e-05
2362    2.76712e-05
2363    2.76681e-05
2364    2.76649e-05
2365    2.76618e-05
2366    2.76587e-05
2367    2.76555e-05
2368    2.76524e-05
2369    2.76493e-05
2370    2.76462e-05
2371    2.7643e-05
2372    2.76399e-05
2373    2.76368e-05
2374    2.76336e-05
2375    2.76305e-05
2376    2.76274e-05
2377    2.76243e-05
2378    2.76211e-05
2379    2.7618e-05
2380    2.76149e-05
2381    2.76118e-05
2382    2.76086e-05
2383    2.76055e-05
2384    2.76024e-05
2385    2.75993e-05
2386    2.75962e-05
2387    2.7593e-05
2388    2.75899e-05
2389    2.75868e-05
2390    2.75837e-05
2391    2.75806e-05
2392    2.75775e-05
2393    2.75743e-05
2394    2.75712e-05
2395    2.75681e-05
2396    2.7565e-05
2397    2.75619e-05
2398    2.75588e-05
2399    2.75556e-05
2400    2.75525e-05
2401    2.75494e-05
2402    2.75463e-05
2403    2.75432e-05
2404    2.75401e-05
2405    2.7537e-05
2406    2.75338e-05
2407    2.75307e-05
2408    2.75276e-05
2409    2.75245e-05
2410    2.75214e-05
2411    2.75183e-05
2412    2.75152e-05
2413    2.7512e-05
2414    2.75089e-05
2415    2.75058e-05
2416    2.75027e-05
2417    2.74996e-05
2418    2.74965e-05
2419    2.74934e-05
2420    2.74903e-05
2421    2.74872e-05
2422    2.7484e-05
2423    2.74809e-05
2424    2.74778e-05
2425    2.74747e-05
2426    2.74716e-05
2427    2.74685e-05
2428    2.74654e-05
2429    2.74623e-05
2430    2.74591e-05
2431    2.7456e-05
2432    2.74529e-05
2433    2.74498e-05
2434    2.74467e-05
2435    2.74436e-05
2436    2.74405e-05
2437    2.74374e-05
2438    2.74342e-05
2439    2.74311e-05
2440    2.7428e-05
2441    2.74249e-05
2442    2.74218e-05
2443    2.74187e-05
2444    2.74156e-05
2445    2.74125e-05
2446    2.74093e-05
2447    2.74062e-05
2448    2.74031e-05
2449    2.74e-05
2450    2.73969e-05
2451    2.73938e-05
2452    2.73906e-05
2453    2.73875e-05
2454    2.73844e-05
2455    2.73813e-05
2456    2.73782e-05
2457    2.73751e-05
2458    2.73719e-05
2459    2.73688e-05
2460    2.73657e-05
2461    2.73626e-05
2462    2.73595e-05
2463    2.73563e-05
2464    2.73532e-05
2465    2.73501e-05
2466    2.7347e-05
2467    2.73439e-05
2468    2.73407e-05
2469    2.73376e-05
2470    2.73345e-05
2471    2.73314e-05
2472    2.73282e-05
2473    2.73251e-05
2474    2.7322e-05
2475    2.73189e-05
2476    2.73157e-05
2477    2.73126e-05
2478    2.73095e-05
2479    2.73064e-05
2480    2.73032e-05
2481    2.73001e-05
2482    2.7297e-05
2483    2.72938e-05
2484    2.72907e-05
2485    2.72876e-05
2486    2.72845e-05
2487    2.72813e-05
2488    2.72782e-05
2489    2.72751e-05
2490    2.72719e-05
2491    2.72688e-05
2492    2.72657e-05
2493    2.72625e-05
2494    2.72594e-05
2495    2.72562e-05
2496    2.72531e-05
2497    2.725e-05
2498    2.72468e-05
2499    2.72437e-05
2500    2.72406e-05
2501    2.72374e-05
2502    2.72343e-05
2503    2.72311e-05
2504    2.7228e-05
2505    2.72248e-05
2506    2.72217e-05
2507    2.72186e-05
2508    2.72154e-05
2509    2.72123e-05
2510    2.72091e-05
2511    2.7206e-05
2512    2.72028e-05
2513    2.71997e-05
2514    2.71965e-05
2515    2.71934e-05
2516    2.71902e-05
2517    2.71871e-05
2518    2.71839e-05
2519    2.71808e-05
2520    2.71776e-05
2521    2.71745e-05
2522    2.71713e-05
2523    2.71682e-05
2524    2.7165e-05
2525    2.71619e-05
2526    2.71587e-05
2527    2.71556e-05
2528    2.71524e-05
2529    2.71492e-05
2530    2.71461e-05
2531    2.71429e-05
2532    2.71398e-05
2533    2.71366e-05
2534    2.71334e-05
2535    2.71303e-05
2536    2.71271e-05
2537    2.7124e-05
2538    2.71208e-05
2539    2.71176e-05
2540    2.71145e-05
2541    2.71113e-05
2542    2.71081e-05
2543    2.7105e-05
2544    2.71018e-05
2545    2.70986e-05
2546    2.70955e-05
2547    2.70923e-05
2548    2.70891e-05
2549    2.7086e-05
2550    2.70828e-05
2551    2.70796e-05
2552    2.70764e-05
2553    2.70733e-05
2554    2.70701e-05
2555    2.70669e-05
2556    2.70637e-05
2557    2.70606e-05
2558    2.70574e-05
2559    2.70542e-05
2560    2.7051e-05
2561    2.70479e-05
2562    2.70447e-05
2563    2.70415e-05
2564    2.70383e-05
2565    2.70351e-05
2566    2.70319e-05
2567    2.70288e-05
2568    2.70256e-05
2569    2.70224e-05
2570    2.70192e-05
2571    2.7016e-05
2572    2.70128e-05
2573    2.70096e-05
2574    2.70065e-05
2575    2.70033e-05
2576    2.70001e-05
2577    2.69969e-05
2578    2.69937e-05
2579    2.69905e-05
2580    2.69873e-05
2581    2.69841e-05
2582    2.69809e-05
2583    2.69777e-05
2584    2.69745e-05
2585    2.69713e-05
2586    2.69681e-05
2587    2.69649e-05
2588    2.69617e-05
2589    2.69585e-05
2590    2.69553e-05
2591    2.69521e-05
2592    2.69489e-05
2593    2.69457e-05
2594    2.69425e-05
2595    2.69393e-05
2596    2.69361e-05
2597    2.69329e-05
2598    2.69297e-05
2599    2.69265e-05
2600    2.69233e-05
2601    2.69201e-05
2602    2.69168e-05
2603    2.69136e-05
2604    2.69104e-05
2605    2.69072e-05
2606    2.6904e-05
2607    2.69008e-05
2608    2.68975e-05
2609    2.68943e-05
2610    2.68911e-05
2611    2.68879e-05
2612    2.68847e-05
2613    2.68814e-05
2614    2.68782e-05
2615    2.6875e-05
2616    2.68718e-05
2617    2.68685e-05
2618    2.68653e-05
2619    2.68621e-05
2620    2.68589e-05
2621    2.68556e-05
2622    2.68524e-05
2623    2.68492e-05
2624    2.68459e-05
2625    2.68427e-05
2626    2.68395e-05
2627    2.68362e-05
2628    2.6833e-05
2629    2.68298e-05
2630    2.68265e-05
2631    2.68233e-05
2632    2.682e-05
2633    2.68168e-05
2634    2.68136e-05
2635    2.68103e-05
2636    2.68071e-05
2637    2.68038e-05
2638    2.68006e-05
2639    2.67973e-05
2640    2.67941e-05
2641    2.67908e-05
2642    2.67876e-05
2643    2.67843e-05
2644    2.67811e-05
2645    2.67778e-05
2646    2.67746e-05
2647    2.67713e-05
2648    2.6768e-05
2649    2.67648e-05
2650    2.67615e-05
2651    2.67583e-05
2652    2.6755e-05
2653    2.67517e-05
2654    2.67485e-05
2655    2.67452e-05
2656    2.67419e-05
2657    2.67387e-05
2658    2.67354e-05
2659    2.67321e-05
2660    2.67289e-05
2661    2.67256e-05
2662    2.67223e-05
2663    2.67191e-05
2664    2.67158e-05
2665    2.67125e-05
2666    2.67092e-05
2667    2.67059e-05
2668    2.67027e-05
2669    2.66994e-05
2670    2.66961e-05
2671    2.66928e-05
2672    2.66895e-05
2673    2.66862e-05
2674    2.6683e-05
2675    2.66797e-05
2676    2.66764e-05
2677    2.66731e-05
2678    2.66698e-05
2679    2.66665e-05
2680    2.66632e-05
2681    2.66599e-05
2682    2.66566e-05
2683    2.66533e-05
2684    2.665e-05
2685    2.66467e-05
2686    2.66434e-05
2687    2.66401e-05
2688    2.66368e-05
2689    2.66335e-05
2690    2.66302e-05
2691    2.66269e-05
2692    2.66236e-05
2693    2.66203e-05
2694    2.6617e-05
2695    2.66136e-05
2696    2.66103e-05
2697    2.6607e-05
2698    2.66037e-05
2699    2.66004e-05
2700    2.65971e-05
2701    2.65937e-05
2702    2.65904e-05
2703    2.65871e-05
2704    2.65838e-05
2705    2.65805e-05
2706    2.65771e-05
2707    2.65738e-05
2708    2.65705e-05
2709    2.65672e-05
2710    2.65638e-05
2711    2.65605e-05
2712    2.65572e-05
2713    2.65538e-05
2714    2.65505e-05
2715    2.65472e-05
2716    2.65438e-05
2717    2.65405e-05
2718    2.65372e-05
2719    2.65338e-05
2720    2.65305e-05
2721    2.65271e-05
2722    2.65238e-05
2723    2.65205e-05
2724    2.65171e-05
2725    2.65138e-05
2726    2.65104e-05
2727    2.65071e-05
2728    2.65037e-05
2729    2.65004e-05
2730    2.6497e-05
2731    2.64937e-05
2732    2.64903e-05
2733    2.6487e-05
2734    2.64836e-05
2735    2.64803e-05
2736    2.64769e-05
2737    2.64735e-05
2738    2.64702e-05
2739    2.64668e-05
2740    2.64635e-05
2741    2.64601e-05
2742    2.64567e-05
2743    2.64534e-05
2744    2.645e-05
2745    2.64466e-05
2746    2.64433e-05
2747    2.64399e-05
2748    2.64365e-05
2749    2.64331e-05
2750    2.64298e-05
2751    2.64264e-05
2752    2.6423e-05
2753    2.64196e-05
2754    2.64163e-05
2755    2.64129e-05
2756    2.64095e-05
2757    2.64061e-05
2758    2.64027e-05
2759    2.63994e-05
2760    2.6396e-05
2761    2.63926e-05
2762    2.63892e-05
2763    2.63858e-05
2764    2.63824e-05
2765    2.6379e-05
2766    2.63756e-05
2767    2.63722e-05
2768    2.63688e-05
2769    2.63655e-05
2770    2.63621e-05
2771    2.63587e-05
2772    2.63553e-05
2773    2.63519e-05
2774    2.63485e-05
2775    2.63451e-05
2776    2.63417e-05
2777    2.63382e-05
2778    2.63348e-05
2779    2.63314e-05
2780    2.6328e-05
2781    2.63246e-05
2782    2.63212e-05
2783    2.63178e-05
2784    2.63144e-05
2785    2.6311e-05
2786    2.63076e-05
2787    2.63041e-05
2788    2.63007e-05
2789    2.62973e-05
2790    2.62939e-05
2791    2.62905e-05
2792    2.6287e-05
2793    2.62836e-05
2794    2.62802e-05
2795    2.62768e-05
2796    2.62733e-05
2797    2.62699e-05
2798    2.62665e-05
2799    2.6263e-05
2800    2.62596e-05
2801    2.62562e-05
2802    2.62527e-05
2803    2.62493e-05
2804    2.62459e-05
2805    2.62424e-05
2806    2.6239e-05
2807    2.62355e-05
2808    2.62321e-05
2809    2.62287e-05
2810    2.62252e-05
2811    2.62218e-05
2812    2.62183e-05
2813    2.62149e-05
2814    2.62114e-05
2815    2.6208e-05
2816    2.62045e-05
2817    2.62011e-05
2818    2.61976e-05
2819    2.61942e-05
2820    2.61907e-05
2821    2.61872e-05
2822    2.61838e-05
2823    2.61803e-05
2824    2.61769e-05
2825    2.61734e-05
2826    2.61699e-05
2827    2.61665e-05
2828    2.6163e-05
2829    2.61595e-05
2830    2.61561e-05
2831    2.61526e-05
2832    2.61491e-05
2833    2.61456e-05
2834    2.61422e-05
2835    2.61387e-05
2836    2.61352e-05
2837    2.61317e-05
2838    2.61283e-05
2839    2.61248e-05
2840    2.61213e-05
2841    2.61178e-05
2842    2.61143e-05
2843    2.61108e-05
2844    2.61074e-05
2845    2.61039e-05
2846    2.61004e-05
2847    2.60969e-05
2848    2.60934e-05
2849    2.60899e-05
2850    2.60864e-05
2851    2.60829e-05
2852    2.60794e-05
2853    2.60759e-05
2854    2.60724e-05
2855    2.60689e-05
2856    2.60654e-05
2857    2.60619e-05
2858    2.60584e-05
2859    2.60549e-05
2860    2.60514e-05
2861    2.60479e-05
2862    2.60444e-05
2863    2.60408e-05
2864    2.60373e-05
2865    2.60338e-05
2866    2.60303e-05
2867    2.60268e-05
2868    2.60233e-05
2869    2.60197e-05
2870    2.60162e-05
2871    2.60127e-05
2872    2.60092e-05
2873    2.60056e-05
2874    2.60021e-05
2875    2.59986e-05
2876    2.5995e-05
2877    2.59915e-05
2878    2.5988e-05
2879    2.59844e-05
2880    2.59809e-05
2881    2.59774e-05
2882    2.59738e-05
2883    2.59703e-05
2884    2.59667e-05
2885    2.59632e-05
2886    2.59597e-05
2887    2.59561e-05
2888    2.59526e-05
2889    2.5949e-05
2890    2.59455e-05
2891    2.59419e-05
2892    2.59384e-05
2893    2.59348e-05
2894    2.59312e-05
2895    2.59277e-05
2896    2.59241e-05
2897    2.59206e-05
2898    2.5917e-05
2899    2.59134e-05
2900    2.59099e-05
2901    2.59063e-05
2902    2.59027e-05
2903    2.58992e-05
2904    2.58956e-05
2905    2.5892e-05
2906    2.58884e-05
2907    2.58849e-05
2908    2.58813e-05
2909    2.58777e-05
2910    2.58741e-05
2911    2.58706e-05
2912    2.5867e-05
2913    2.58634e-05
2914    2.58598e-05
2915    2.58562e-05
2916    2.58526e-05
2917    2.5849e-05
2918    2.58454e-05
2919    2.58418e-05
2920    2.58382e-05
2921    2.58347e-05
2922    2.58311e-05
2923    2.58275e-05
2924    2.58239e-05
2925    2.58203e-05
2926    2.58166e-05
2927    2.5813e-05
2928    2.58094e-05
2929    2.58058e-05
2930    2.58022e-05
2931    2.57986e-05
2932    2.5795e-05
2933    2.57914e-05
2934    2.57878e-05
2935    2.57842e-05
2936    2.57805e-05
2937    2.57769e-05
2938    2.57733e-05
2939    2.57697e-05
2940    2.5766e-05
2941    2.57624e-05
2942    2.57588e-05
2943    2.57552e-05
2944    2.57515e-05
2945    2.57479e-05
2946    2.57443e-05
2947    2.57406e-05
2948    2.5737e-05
2949    2.57334e-05
2950    2.57297e-05
2951    2.57261e-05
2952    2.57224e-05
2953    2.57188e-05
2954    2.57151e-05
2955    2.57115e-05
2956    2.57079e-05
2957    2.57042e-05
2958    2.57005e-05
2959    2.56969e-05
2960    2.56932e-05
2961    2.56896e-05
2962    2.56859e-05
2963    2.56823e-05
2964    2.56786e-05
2965    2.56749e-05
2966    2.56713e-05
2967    2.56676e-05
2968    2.56639e-05
2969    2.56603e-05
2970    2.56566e-05
2971    2.56529e-05
2972    2.56493e-05
2973    2.56456e-05
2974    2.56419e-05
2975    2.56382e-05
2976    2.56346e-05
2977    2.56309e-05
2978    2.56272e-05
2979    2.56235e-05
2980    2.56198e-05
2981    2.56161e-05
2982    2.56124e-05
2983    2.56088e-05
2984    2.56051e-05
2985    2.56014e-05
2986    2.55977e-05
2987    2.5594e-05
2988    2.55903e-05
2989    2.55866e-05
2990    2.55829e-05
2991    2.55792e-05
2992    2.55755e-05
2993    2.55718e-05
2994    2.55681e-05
2995    2.55644e-05
2996    2.55606e-05
2997    2.55569e-05
2998    2.55532e-05
2999    2.55495e-05
3000    2.55458e-05
3001    2.55421e-05
3002    2.55384e-05
3003    2.55346e-05
3004    2.55309e-05
3005    2.55272e-05
3006    2.55235e-05
3007    2.55197e-05
3008    2.5516e-05
3009    2.55123e-05
3010    2.55085e-05
3011    2.55048e-05
3012    2.55011e-05
3013    2.54973e-05
3014    2.54936e-05
3015    2.54899e-05
3016    2.54861e-05
3017    2.54824e-05
3018    2.54786e-05
3019    2.54749e-05
3020    2.54711e-05
3021    2.54674e-05
3022    2.54636e-05
3023    2.54599e-05
3024    2.54561e-05
3025    2.54524e-05
3026    2.54486e-05
3027    2.54449e-05
3028    2.54411e-05
3029    2.54374e-05
3030    2.54336e-05
3031    2.54298e-05
3032    2.54261e-05
3033    2.54223e-05
3034    2.54185e-05
3035    2.54148e-05
3036    2.5411e-05
3037    2.54072e-05
3038    2.54034e-05
3039    2.53997e-05
3040    2.53959e-05
3041    2.53921e-05
3042    2.53883e-05
3043    2.53846e-05
3044    2.53808e-05
3045    2.5377e-05
3046    2.53732e-05
3047    2.53694e-05
3048    2.53656e-05
3049    2.53618e-05
3050    2.5358e-05
3051    2.53543e-05
3052    2.53505e-05
3053    2.53467e-05
3054    2.53429e-05
3055    2.53391e-05
3056    2.53353e-05
3057    2.53315e-05
3058    2.53277e-05
3059    2.53239e-05
3060    2.532e-05
3061    2.53162e-05
3062    2.53124e-05
3063    2.53086e-05
3064    2.53048e-05
3065    2.5301e-05
3066    2.52972e-05
3067    2.52934e-05
3068    2.52895e-05
3069    2.52857e-05
3070    2.52819e-05
3071    2.52781e-05
3072    2.52743e-05
3073    2.52704e-05
3074    2.52666e-05
3075    2.52628e-05
3076    2.5259e-05
3077    2.52551e-05
3078    2.52513e-05
3079    2.52475e-05
3080    2.52436e-05
3081    2.52398e-05
3082    2.52359e-05
3083    2.52321e-05
3084    2.52283e-05
3085    2.52244e-05
3086    2.52206e-05
3087    2.52167e-05
3088    2.52129e-05
3089    2.5209e-05
3090    2.52052e-05
3091    2.52013e-05
3092    2.51975e-05
3093    2.51936e-05
3094    2.51898e-05
3095    2.51859e-05
3096    2.51821e-05
3097    2.51782e-05
3098    2.51743e-05
3099    2.51705e-05
3100    2.51666e-05
3101    2.51627e-05
3102    2.51589e-05
3103    2.5155e-05
3104    2.51511e-05
3105    2.51473e-05
3106    2.51434e-05
3107    2.51395e-05
3108    2.51356e-05
3109    2.51318e-05
3110    2.51279e-05
3111    2.5124e-05
3112    2.51201e-05
3113    2.51162e-05
3114    2.51124e-05
3115    2.51085e-05
3116    2.51046e-05
3117    2.51007e-05
3118    2.50968e-05
3119    2.50929e-05
3120    2.5089e-05
3121    2.50851e-05
3122    2.50812e-05
3123    2.50773e-05
3124    2.50735e-05
3125    2.50696e-05
3126    2.50657e-05
3127    2.50618e-05
3128    2.50578e-05
3129    2.50539e-05
3130    2.505e-05
3131    2.50461e-05
3132    2.50422e-05
3133    2.50383e-05
3134    2.50344e-05
3135    2.50305e-05
3136    2.50266e-05
3137    2.50227e-05
3138    2.50187e-05
3139    2.50148e-05
3140    2.50109e-05
3141    2.5007e-05
3142    2.50031e-05
3143    2.49991e-05
3144    2.49952e-05
3145    2.49913e-05
3146    2.49874e-05
3147    2.49834e-05
3148    2.49795e-05
3149    2.49756e-05
3150    2.49716e-05
3151    2.49677e-05
3152    2.49638e-05
3153    2.49598e-05
3154    2.49559e-05
3155    2.4952e-05
3156    2.4948e-05
3157    2.49441e-05
3158    2.49401e-05
3159    2.49362e-05
3160    2.49322e-05
3161    2.49283e-05
3162    2.49244e-05
3163    2.49204e-05
3164    2.49165e-05
3165    2.49125e-05
3166    2.49086e-05
3167    2.49046e-05
3168    2.49006e-05
3169    2.48967e-05
3170    2.48927e-05
3171    2.48888e-05
3172    2.48848e-05
3173    2.48808e-05
3174    2.48769e-05
3175    2.48729e-05
3176    2.4869e-05
3177    2.4865e-05
3178    2.4861e-05
3179    2.48571e-05
3180    2.48531e-05
3181    2.48491e-05
3182    2.48451e-05
3183    2.48412e-05
3184    2.48372e-05
3185    2.48332e-05
3186    2.48292e-05
3187    2.48253e-05
3188    2.48213e-05
3189    2.48173e-05
3190    2.48133e-05
3191    2.48093e-05
3192    2.48053e-05
3193    2.48014e-05
3194    2.47974e-05
3195    2.47934e-05
3196    2.47894e-05
3197    2.47854e-05
3198    2.47814e-05
3199    2.47774e-05
3200    2.47734e-05
3201    2.47694e-05
3202    2.47654e-05
3203    2.47614e-05
3204    2.47574e-05
3205    2.47534e-05
3206    2.47494e-05
3207    2.47454e-05
3208    2.47414e-05
3209    2.47374e-05
3210    2.47334e-05
3211    2.47294e-05
3212    2.47254e-05
3213    2.47214e-05
3214    2.47174e-05
3215    2.47134e-05
3216    2.47094e-05
3217    2.47054e-05
3218    2.47013e-05
3219    2.46973e-05
3220    2.46933e-05
3221    2.46893e-05
3222    2.46853e-05
3223    2.46813e-05
3224    2.46772e-05
3225    2.46732e-05
3226    2.46692e-05
3227    2.46652e-05
3228    2.46611e-05
3229    2.46571e-05
3230    2.46531e-05
3231    2.46491e-05
3232    2.4645e-05
3233    2.4641e-05
3234    2.4637e-05
3235    2.46329e-05
3236    2.46289e-05
3237    2.46249e-05
3238    2.46208e-05
3239    2.46168e-05
3240    2.46127e-05
3241    2.46087e-05
3242    2.46047e-05
3243    2.46006e-05
3244    2.45966e-05
3245    2.45925e-05
3246    2.45885e-05
3247    2.45844e-05
3248    2.45804e-05
3249    2.45763e-05
3250    2.45723e-05
3251    2.45682e-05
3252    2.45642e-05
3253    2.45601e-05
3254    2.45561e-05
3255    2.4552e-05
3256    2.4548e-05
3257    2.45439e-05
3258    2.45399e-05
3259    2.45358e-05
3260    2.45317e-05
3261    2.45277e-05
3262    2.45236e-05
3263    2.45196e-05
3264    2.45155e-05
3265    2.45114e-05
3266    2.45074e-05
3267    2.45033e-05
3268    2.44992e-05
3269    2.44952e-05
3270    2.44911e-05
3271    2.4487e-05
3272    2.4483e-05
3273    2.44789e-05
3274    2.44748e-05
3275    2.44707e-05
3276    2.44667e-05
3277    2.44626e-05
3278    2.44585e-05
3279    2.44544e-05
3280    2.44503e-05
3281    2.44463e-05
3282    2.44422e-05
3283    2.44381e-05
3284    2.4434e-05
3285    2.44299e-05
3286    2.44258e-05
3287    2.44218e-05
3288    2.44177e-05
3289    2.44136e-05
3290    2.44095e-05
3291    2.44054e-05
3292    2.44013e-05
3293    2.43972e-05
3294    2.43931e-05
3295    2.4389e-05
3296    2.43849e-05
3297    2.43808e-05
3298    2.43767e-05
3299    2.43726e-05
3300    2.43685e-05
3301    2.43644e-05
3302    2.43603e-05
3303    2.43562e-05
3304    2.43521e-05
3305    2.4348e-05
3306    2.43439e-05
3307    2.43398e-05
3308    2.43357e-05
3309    2.43316e-05
3310    2.43275e-05
3311    2.43234e-05
3312    2.43193e-05
3313    2.43152e-05
3314    2.43111e-05
3315    2.4307e-05
3316    2.43029e-05
3317    2.42987e-05
3318    2.42946e-05
3319    2.42905e-05
3320    2.42864e-05
3321    2.42823e-05
3322    2.42782e-05
3323    2.4274e-05
3324    2.42699e-05
3325    2.42658e-05
3326    2.42617e-05
3327    2.42576e-05
3328    2.42534e-05
3329    2.42493e-05
3330    2.42452e-05
3331    2.42411e-05
3332    2.42369e-05
3333    2.42328e-05
3334    2.42287e-05
3335    2.42245e-05
3336    2.42204e-05
3337    2.42163e-05
3338    2.42122e-05
3339    2.4208e-05
3340    2.42039e-05
3341    2.41998e-05
3342    2.41956e-05
3343    2.41915e-05
3344    2.41873e-05
3345    2.41832e-05
3346    2.41791e-05
3347    2.41749e-05
3348    2.41708e-05
3349    2.41666e-05
3350    2.41625e-05
3351    2.41584e-05
3352    2.41542e-05
3353    2.41501e-05
3354    2.41459e-05
3355    2.41418e-05
3356    2.41376e-05
3357    2.41335e-05
3358    2.41293e-05
3359    2.41252e-05
3360    2.4121e-05
3361    2.41169e-05
3362    2.41127e-05
3363    2.41086e-05
3364    2.41044e-05
3365    2.41003e-05
3366    2.40961e-05
3367    2.4092e-05
3368    2.40878e-05
3369    2.40837e-05
3370    2.40795e-05
3371    2.40753e-05
3372    2.40712e-05
3373    2.4067e-05
3374    2.40629e-05
3375    2.40587e-05
3376    2.40545e-05
3377    2.40504e-05
3378    2.40462e-05
3379    2.40421e-05
3380    2.40379e-05
3381    2.40337e-05
3382    2.40296e-05
3383    2.40254e-05
3384    2.40212e-05
3385    2.40171e-05
3386    2.40129e-05
3387    2.40087e-05
3388    2.40045e-05
3389    2.40004e-05
3390    2.39962e-05
3391    2.3992e-05
3392    2.39879e-05
3393    2.39837e-05
3394    2.39795e-05
3395    2.39753e-05
3396    2.39712e-05
3397    2.3967e-05
3398    2.39628e-05
3399    2.39586e-05
3400    2.39544e-05
3401    2.39503e-05
3402    2.39461e-05
3403    2.39419e-05
3404    2.39377e-05
3405    2.39335e-05
3406    2.39294e-05
3407    2.39252e-05
3408    2.3921e-05
3409    2.39168e-05
3410    2.39126e-05
3411    2.39084e-05
3412    2.39042e-05
3413    2.39001e-05
3414    2.38959e-05
3415    2.38917e-05
3416    2.38875e-05
3417    2.38833e-05
3418    2.38791e-05
3419    2.38749e-05
3420    2.38707e-05
3421    2.38665e-05
3422    2.38623e-05
3423    2.38581e-05
3424    2.3854e-05
3425    2.38498e-05
3426    2.38456e-05
3427    2.38414e-05
3428    2.38372e-05
3429    2.3833e-05
3430    2.38288e-05
3431    2.38246e-05
3432    2.38204e-05
3433    2.38162e-05
3434    2.3812e-05
3435    2.38078e-05
3436    2.38036e-05
3437    2.37994e-05
3438    2.37952e-05
3439    2.3791e-05
3440    2.37868e-05
3441    2.37826e-05
3442    2.37784e-05
3443    2.37742e-05
3444    2.37699e-05
3445    2.37657e-05
3446    2.37615e-05
3447    2.37573e-05
3448    2.37531e-05
3449    2.37489e-05
3450    2.37447e-05
3451    2.37405e-05
3452    2.37363e-05
3453    2.37321e-05
3454    2.37279e-05
3455    2.37237e-05
3456    2.37195e-05
3457    2.37152e-05
3458    2.3711e-05
3459    2.37068e-05
3460    2.37026e-05
3461    2.36984e-05
3462    2.36942e-05
3463    2.369e-05
3464    2.36858e-05
3465    2.36816e-05
3466    2.36773e-05
3467    2.36731e-05
3468    2.36689e-05
3469    2.36647e-05
3470    2.36605e-05
3471    2.36563e-05
3472    2.36521e-05
3473    2.36478e-05
3474    2.36436e-05
3475    2.36394e-05
3476    2.36352e-05
3477    2.3631e-05
3478    2.36268e-05
3479    2.36225e-05
3480    2.36183e-05
3481    2.36141e-05
3482    2.36099e-05
3483    2.36057e-05
3484    2.36015e-05
3485    2.35972e-05
3486    2.3593e-05
3487    2.35888e-05
3488    2.35846e-05
3489    2.35804e-05
3490    2.35761e-05
3491    2.35719e-05
3492    2.35677e-05
3493    2.35635e-05
3494    2.35593e-05
3495    2.3555e-05
3496    2.35508e-05
3497    2.35466e-05
3498    2.35424e-05
3499    2.35382e-05
3500    2.35339e-05
3501    2.35297e-05
3502    2.35255e-05
3503    2.35213e-05
3504    2.3517e-05
3505    2.35128e-05
3506    2.35086e-05
3507    2.35044e-05
3508    2.35001e-05
3509    2.34959e-05
3510    2.34917e-05
3511    2.34875e-05
3512    2.34832e-05
3513    2.3479e-05
3514    2.34748e-05
3515    2.34706e-05
3516    2.34663e-05
3517    2.34621e-05
3518    2.34579e-05
3519    2.34537e-05
3520    2.34494e-05
3521    2.34452e-05
3522    2.3441e-05
3523    2.34367e-05
3524    2.34325e-05
3525    2.34283e-05
3526    2.34241e-05
3527    2.34198e-05
3528    2.34156e-05
3529    2.34114e-05
3530    2.34071e-05
3531    2.34029e-05
3532    2.33987e-05
3533    2.33945e-05
3534    2.33902e-05
3535    2.3386e-05
3536    2.33818e-05
3537    2.33775e-05
3538    2.33733e-05
3539    2.33691e-05
3540    2.33648e-05
3541    2.33606e-05
3542    2.33564e-05
3543    2.33521e-05
3544    2.33479e-05
3545    2.33437e-05
3546    2.33394e-05
3547    2.33352e-05
3548    2.3331e-05
3549    2.33267e-05
3550    2.33225e-05
3551    2.33183e-05
3552    2.3314e-05
3553    2.33098e-05
3554    2.33056e-05
3555    2.33013e-05
3556    2.32971e-05
3557    2.32929e-05
3558    2.32886e-05
3559    2.32844e-05
3560    2.32802e-05
3561    2.32759e-05
3562    2.32717e-05
3563    2.32675e-05
3564    2.32632e-05
3565    2.3259e-05
3566    2.32547e-05
3567    2.32505e-05
3568    2.32463e-05
3569    2.3242e-05
3570    2.32378e-05
3571    2.32336e-05
3572    2.32293e-05
3573    2.32251e-05
3574    2.32208e-05
3575    2.32166e-05
3576    2.32124e-05
3577    2.32081e-05
3578    2.32039e-05
3579    2.31997e-05
3580    2.31954e-05
3581    2.31912e-05
3582    2.31869e-05
3583    2.31827e-05
3584    2.31785e-05
3585    2.31742e-05
3586    2.317e-05
3587    2.31657e-05
3588    2.31615e-05
3589    2.31573e-05
3590    2.3153e-05
3591    2.31488e-05
3592    2.31445e-05
3593    2.31403e-05
3594    2.3136e-05
3595    2.31318e-05
3596    2.31276e-05
3597    2.31233e-05
3598    2.31191e-05
3599    2.31148e-05
3600    2.31106e-05
3601    2.31063e-05
3602    2.31021e-05
3603    2.30979e-05
3604    2.30936e-05
3605    2.30894e-05
3606    2.30851e-05
3607    2.30809e-05
3608    2.30766e-05
3609    2.30724e-05
3610    2.30682e-05
3611    2.30639e-05
3612    2.30597e-05
3613    2.30554e-05
3614    2.30512e-05
3615    2.30469e-05
3616    2.30427e-05
3617    2.30384e-05
3618    2.30342e-05
3619    2.303e-05
3620    2.30257e-05
3621    2.30215e-05
3622    2.30172e-05
3623    2.3013e-05
3624    2.30087e-05
3625    2.30045e-05
3626    2.30002e-05
3627    2.2996e-05
3628    2.29917e-05
3629    2.29875e-05
3630    2.29833e-05
3631    2.2979e-05
3632    2.29748e-05
3633    2.29705e-05
3634    2.29663e-05
3635    2.2962e-05
3636    2.29578e-05
3637    2.29535e-05
3638    2.29493e-05
3639    2.2945e-05
3640    2.29408e-05
3641    2.29365e-05
3642    2.29323e-05
3643    2.2928e-05
3644    2.29238e-05
3645    2.29195e-05
3646    2.29153e-05
3647    2.2911e-05
3648    2.29068e-05
3649    2.29025e-05
3650    2.28983e-05
3651    2.2894e-05
3652    2.28898e-05
3653    2.28855e-05
3654    2.28813e-05
3655    2.2877e-05
3656    2.28728e-05
3657    2.28685e-05
3658    2.28643e-05
3659    2.286e-05
3660    2.28558e-05
3661    2.28515e-05
3662    2.28473e-05
3663    2.2843e-05
3664    2.28388e-05
3665    2.28345e-05
3666    2.28303e-05
3667    2.2826e-05
3668    2.28218e-05
3669    2.28175e-05
3670    2.28133e-05
3671    2.2809e-05
3672    2.28048e-05
3673    2.28005e-05
3674    2.27963e-05
3675    2.2792e-05
3676    2.27878e-05
3677    2.27835e-05
3678    2.27793e-05
3679    2.2775e-05
3680    2.27708e-05
3681    2.27665e-05
3682    2.27623e-05
3683    2.2758e-05
3684    2.27538e-05
3685    2.27495e-05
3686    2.27452e-05
3687    2.2741e-05
3688    2.27367e-05
3689    2.27325e-05
3690    2.27282e-05
3691    2.2724e-05
3692    2.27197e-05
3693    2.27155e-05
3694    2.27112e-05
3695    2.2707e-05
3696    2.27027e-05
3697    2.26985e-05
3698    2.26942e-05
3699    2.269e-05
3700    2.26857e-05
3701    2.26814e-05
3702    2.26772e-05
3703    2.26729e-05
3704    2.26687e-05
3705    2.26644e-05
3706    2.26602e-05
3707    2.26559e-05
3708    2.26517e-05
3709    2.26474e-05
3710    2.26432e-05
3711    2.26389e-05
3712    2.26346e-05
3713    2.26304e-05
3714    2.26261e-05
3715    2.26219e-05
3716    2.26176e-05
3717    2.26134e-05
3718    2.26091e-05
3719    2.26049e-05
3720    2.26006e-05
3721    2.25963e-05
3722    2.25921e-05
3723    2.25878e-05
3724    2.25836e-05
3725    2.25793e-05
3726    2.25751e-05
3727    2.25708e-05
3728    2.25666e-05
3729    2.25623e-05
3730    2.2558e-05
3731    2.25538e-05
3732    2.25495e-05
3733    2.25453e-05
3734    2.2541e-05
3735    2.25368e-05
3736    2.25325e-05
3737    2.25282e-05
3738    2.2524e-05
3739    2.25197e-05
3740    2.25155e-05
3741    2.25112e-05
3742    2.2507e-05
3743    2.25027e-05
3744    2.24984e-05
3745    2.24942e-05
3746    2.24899e-05
3747    2.24857e-05
3748    2.24814e-05
3749    2.24772e-05
3750    2.24729e-05
3751    2.24686e-05
3752    2.24644e-05
3753    2.24601e-05
3754    2.24559e-05
3755    2.24516e-05
3756    2.24474e-05
3757    2.24431e-05
3758    2.24388e-05
3759    2.24346e-05
3760    2.24303e-05
3761    2.24261e-05
3762    2.24218e-05
3763    2.24176e-05
3764    2.24133e-05
3765    2.2409e-05
3766    2.24048e-05
3767    2.24005e-05
3768    2.23963e-05
3769    2.2392e-05
3770    2.23877e-05
3771    2.23835e-05
3772    2.23792e-05
3773    2.2375e-05
3774    2.23707e-05
3775    2.23665e-05
3776    2.23622e-05
3777    2.23579e-05
3778    2.23537e-05
3779    2.23494e-05
3780    2.23452e-05
3781    2.23409e-05
3782    2.23366e-05
3783    2.23324e-05
3784    2.23281e-05
3785    2.23239e-05
3786    2.23196e-05
3787    2.23153e-05
3788    2.23111e-05
3789    2.23068e-05
3790    2.23026e-05
3791    2.22983e-05
3792    2.22941e-05
3793    2.22898e-05
3794    2.22855e-05
3795    2.22813e-05
3796    2.2277e-05
3797    2.22728e-05
3798    2.22685e-05
3799    2.22642e-05
3800    2.226e-05
3801    2.22557e-05
3802    2.22515e-05
3803    2.22472e-05
3804    2.22429e-05
3805    2.22387e-05
3806    2.22344e-05
3807    2.22302e-05
3808    2.22259e-05
3809    2.22217e-05
3810    2.22174e-05
3811    2.22131e-05
3812    2.22089e-05
3813    2.22046e-05
3814    2.22004e-05
3815    2.21961e-05
3816    2.21918e-05
3817    2.21876e-05
3818    2.21833e-05
3819    2.21791e-05
3820    2.21748e-05
3821    2.21705e-05
3822    2.21663e-05
3823    2.2162e-05
3824    2.21578e-05
3825    2.21535e-05
3826    2.21492e-05
3827    2.2145e-05
3828    2.21407e-05
3829    2.21365e-05
3830    2.21322e-05
3831    2.21279e-05
3832    2.21237e-05
3833    2.21194e-05
3834    2.21152e-05
3835    2.21109e-05
3836    2.21067e-05
3837    2.21024e-05
3838    2.20981e-05
3839    2.20939e-05
3840    2.20896e-05
3841    2.20854e-05
3842    2.20811e-05
3843    2.20768e-05
3844    2.20726e-05
3845    2.20683e-05
3846    2.20641e-05
3847    2.20598e-05
3848    2.20555e-05
3849    2.20513e-05
3850    2.2047e-05
3851    2.20428e-05
3852    2.20385e-05
3853    2.20342e-05
3854    2.203e-05
3855    2.20257e-05
3856    2.20215e-05
3857    2.20172e-05
3858    2.2013e-05
3859    2.20087e-05
3860    2.20044e-05
3861    2.20002e-05
3862    2.19959e-05
3863    2.19917e-05
3864    2.19874e-05
3865    2.19831e-05
3866    2.19789e-05
3867    2.19746e-05
3868    2.19704e-05
3869    2.19661e-05
3870    2.19618e-05
3871    2.19576e-05
3872    2.19533e-05
3873    2.19491e-05
3874    2.19448e-05
3875    2.19405e-05
3876    2.19363e-05
3877    2.1932e-05
3878    2.19278e-05
3879    2.19235e-05
3880    2.19193e-05
3881    2.1915e-05
3882    2.19107e-05
3883    2.19065e-05
3884    2.19022e-05
3885    2.1898e-05
3886    2.18937e-05
3887    2.18894e-05
3888    2.18852e-05
3889    2.18809e-05
3890    2.18767e-05
3891    2.18724e-05
3892    2.18682e-05
3893    2.18639e-05
3894    2.18596e-05
3895    2.18554e-05
3896    2.18511e-05
3897    2.18469e-05
3898    2.18426e-05
3899    2.18383e-05
3900    2.18341e-05
3901    2.18298e-05
3902    2.18256e-05
3903    2.18213e-05
3904    2.18171e-05
3905    2.18128e-05
3906    2.18085e-05
3907    2.18043e-05
3908    2.18e-05
3909    2.17958e-05
3910    2.17915e-05
3911    2.17873e-05
3912    2.1783e-05
3913    2.17787e-05
3914    2.17745e-05
3915    2.17702e-05
3916    2.1766e-05
3917    2.17617e-05
3918    2.17575e-05
3919    2.17532e-05
3920    2.17489e-05
3921    2.17447e-05
3922    2.17404e-05
3923    2.17362e-05
3924    2.17319e-05
3925    2.17277e-05
3926    2.17234e-05
3927    2.17191e-05
3928    2.17149e-05
3929    2.17106e-05
3930    2.17064e-05
3931    2.17021e-05
3932    2.16979e-05
3933    2.16936e-05
3934    2.16893e-05
3935    2.16851e-05
3936    2.16808e-05
3937    2.16766e-05
3938    2.16723e-05
3939    2.16681e-05
3940    2.16638e-05
3941    2.16595e-05
3942    2.16553e-05
3943    2.1651e-05
3944    2.16468e-05
3945    2.16425e-05
3946    2.16383e-05
3947    2.1634e-05
3948    2.16298e-05
3949    2.16255e-05
3950    2.16212e-05
3951    2.1617e-05
3952    2.16127e-05
3953    2.16085e-05
3954    2.16042e-05
3955    2.16e-05
3956    2.15957e-05
3957    2.15915e-05
3958    2.15872e-05
3959    2.15829e-05
3960    2.15787e-05
3961    2.15744e-05
3962    2.15702e-05
3963    2.15659e-05
3964    2.15617e-05
3965    2.15574e-05
3966    2.15532e-05
3967    2.15489e-05
3968    2.15447e-05
3969    2.15404e-05
3970    2.15361e-05
3971    2.15319e-05
3972    2.15276e-05
3973    2.15234e-05
3974    2.15191e-05
3975    2.15149e-05
3976    2.15106e-05
3977    2.15064e-05
3978    2.15021e-05
3979    2.14979e-05
3980    2.14936e-05
3981    2.14894e-05
3982    2.14851e-05
3983    2.14808e-05
3984    2.14766e-05
3985    2.14723e-05
3986    2.14681e-05
3987    2.14638e-05
3988    2.14596e-05
3989    2.14553e-05
3990    2.14511e-05
3991    2.14468e-05
3992    2.14426e-05
3993    2.14383e-05
3994    2.14341e-05
3995    2.14298e-05
3996    2.14256e-05
3997    2.14213e-05
3998    2.14171e-05
3999    2.14128e-05
4000    2.14086e-05
4001    2.14043e-05
4002    2.14e-05
4003    2.13958e-05
4004    2.13915e-05
4005    2.13873e-05
4006    2.1383e-05
4007    2.13788e-05
4008    2.13745e-05
4009    2.13703e-05
4010    2.1366e-05
4011    2.13618e-05
4012    2.13575e-05
4013    2.13533e-05
4014    2.1349e-05
4015    2.13448e-05
4016    2.13405e-05
4017    2.13363e-05
4018    2.1332e-05
4019    2.13278e-05
4020    2.13235e-05
4021    2.13193e-05
4022    2.1315e-05
4023    2.13108e-05
4024    2.13065e-05
4025    2.13023e-05
4026    2.1298e-05
4027    2.12938e-05
4028    2.12895e-05
4029    2.12853e-05
4030    2.1281e-05
4031    2.12768e-05
4032    2.12725e-05
4033    2.12683e-05
4034    2.1264e-05
4035    2.12598e-05
4036    2.12555e-05
4037    2.12513e-05
4038    2.1247e-05
4039    2.12428e-05
4040    2.12385e-05
4041    2.12343e-05
4042    2.123e-05
4043    2.12258e-05
4044    2.12216e-05
4045    2.12173e-05
4046    2.12131e-05
4047    2.12088e-05
4048    2.12046e-05
4049    2.12003e-05
4050    2.11961e-05
4051    2.11918e-05
4052    2.11876e-05
4053    2.11833e-05
4054    2.11791e-05
4055    2.11748e-05
4056    2.11706e-05
4057    2.11663e-05
4058    2.11621e-05
4059    2.11578e-05
4060    2.11536e-05
4061    2.11493e-05
4062    2.11451e-05
4063    2.11409e-05
4064    2.11366e-05
4065    2.11324e-05
4066    2.11281e-05
4067    2.11239e-05
4068    2.11196e-05
4069    2.11154e-05
4070    2.11111e-05
4071    2.11069e-05
4072    2.11026e-05
4073    2.10984e-05
4074    2.10942e-05
4075    2.10899e-05
4076    2.10857e-05
4077    2.10814e-05
4078    2.10772e-05
4079    2.10729e-05
4080    2.10687e-05
4081    2.10644e-05
4082    2.10602e-05
4083    2.1056e-05
4084    2.10517e-05
4085    2.10475e-05
4086    2.10432e-05
4087    2.1039e-05
4088    2.10347e-05
4089    2.10305e-05
4090    2.10263e-05
4091    2.1022e-05
4092    2.10178e-05
4093    2.10135e-05
4094    2.10093e-05
4095    2.1005e-05
4096    2.10008e-05
4097    2.09966e-05
4098    2.09923e-05
4099    2.09881e-05
4100    2.09838e-05
4101    2.09796e-05
4102    2.09753e-05
4103    2.09711e-05
4104    2.09669e-05
4105    2.09626e-05
4106    2.09584e-05
4107    2.09541e-05
4108    2.09499e-05
4109    2.09457e-05
4110    2.09414e-05
4111    2.09372e-05
4112    2.09329e-05
4113    2.09287e-05
4114    2.09245e-05
4115    2.09202e-05
4116    2.0916e-05
4117    2.09117e-05
4118    2.09075e-05
4119    2.09033e-05
4120    2.0899e-05
4121    2.08948e-05
4122    2.08905e-05
4123    2.08863e-05
4124    2.08821e-05
4125    2.08778e-05
4126    2.08736e-05
4127    2.08693e-05
4128    2.08651e-05
4129    2.08609e-05
4130    2.08566e-05
4131    2.08524e-05
4132    2.08482e-05
4133    2.08439e-05
4134    2.08397e-05
4135    2.08354e-05
4136    2.08312e-05
4137    2.0827e-05
4138    2.08227e-05
4139    2.08185e-05
4140    2.08143e-05
4141    2.081e-05
4142    2.08058e-05
4143    2.08016e-05
4144    2.07973e-05
4145    2.07931e-05
4146    2.07888e-05
4147    2.07846e-05
4148    2.07804e-05
4149    2.07761e-05
4150    2.07719e-05
4151    2.07677e-05
4152    2.07634e-05
4153    2.07592e-05
4154    2.0755e-05
4155    2.07507e-05
4156    2.07465e-05
4157    2.07423e-05
4158    2.0738e-05
4159    2.07338e-05
4160    2.07296e-05
4161    2.07253e-05
4162    2.07211e-05
4163    2.07169e-05
4164    2.07126e-05
4165    2.07084e-05
4166    2.07042e-05
4167    2.06999e-05
4168    2.06957e-05
4169    2.06915e-05
4170    2.06872e-05
4171    2.0683e-05
4172    2.06788e-05
4173    2.06745e-05
4174    2.06703e-05
4175    2.06661e-05
4176    2.06618e-05
4177    2.06576e-05
4178    2.06534e-05
4179    2.06491e-05
4180    2.06449e-05
4181    2.06407e-05
4182    2.06364e-05
4183    2.06322e-05
4184    2.0628e-05
4185    2.06238e-05
4186    2.06195e-05
4187    2.06153e-05
4188    2.06111e-05
4189    2.06068e-05
4190    2.06026e-05
4191    2.05984e-05
4192    2.05941e-05
4193    2.05899e-05
4194    2.05857e-05
4195    2.05815e-05
4196    2.05772e-05
4197    2.0573e-05
4198    2.05688e-05
4199    2.05645e-05
4200    2.05603e-05
4201    2.05561e-05
4202    2.05519e-05
4203    2.05476e-05
4204    2.05434e-05
4205    2.05392e-05
4206    2.0535e-05
4207    2.05307e-05
4208    2.05265e-05
4209    2.05223e-05
4210    2.0518e-05
4211    2.05138e-05
4212    2.05096e-05
4213    2.05054e-05
4214    2.05011e-05
4215    2.04969e-05
4216    2.04927e-05
4217    2.04885e-05
4218    2.04842e-05
4219    2.048e-05
4220    2.04758e-05
4221    2.04716e-05
4222    2.04673e-05
4223    2.04631e-05
4224    2.04589e-05
4225    2.04547e-05
4226    2.04504e-05
4227    2.04462e-05
4228    2.0442e-05
4229    2.04378e-05
4230    2.04336e-05
4231    2.04293e-05
4232    2.04251e-05
4233    2.04209e-05
4234    2.04167e-05
4235    2.04124e-05
4236    2.04082e-05
4237    2.0404e-05
4238    2.03998e-05
4239    2.03956e-05
4240    2.03913e-05
4241    2.03871e-05
4242    2.03829e-05
4243    2.03787e-05
4244    2.03745e-05
4245    2.03702e-05
4246    2.0366e-05
4247    2.03618e-05
4248    2.03576e-05
4249    2.03533e-05
4250    2.03491e-05
4251    2.03449e-05
4252    2.03407e-05
4253    2.03365e-05
4254    2.03323e-05
4255    2.0328e-05
4256    2.03238e-05
4257    2.03196e-05
4258    2.03154e-05
4259    2.03112e-05
4260    2.03069e-05
4261    2.03027e-05
4262    2.02985e-05
4263    2.02943e-05
4264    2.02901e-05
4265    2.02859e-05
4266    2.02816e-05
4267    2.02774e-05
4268    2.02732e-05
4269    2.0269e-05
4270    2.02648e-05
4271    2.02606e-05
4272    2.02563e-05
4273    2.02521e-05
4274    2.02479e-05
4275    2.02437e-05
4276    2.02395e-05
4277    2.02353e-05
4278    2.0231e-05
4279    2.02268e-05
4280    2.02226e-05
4281    2.02184e-05
4282    2.02142e-05
4283    2.021e-05
4284    2.02058e-05
4285    2.02015e-05
4286    2.01973e-05
4287    2.01931e-05
4288    2.01889e-05
4289    2.01847e-05
4290    2.01805e-05
4291    2.01763e-05
4292    2.01721e-05
4293    2.01678e-05
4294    2.01636e-05
4295    2.01594e-05
4296    2.01552e-05
4297    2.0151e-05
4298    2.01468e-05
4299    2.01426e-05
4300    2.01384e-05
4301    2.01342e-05
4302    2.01299e-05
4303    2.01257e-05
4304    2.01215e-05
4305    2.01173e-05
4306    2.01131e-05
4307    2.01089e-05
4308    2.01047e-05
4309    2.01005e-05
4310    2.00963e-05
4311    2.00921e-05
4312    2.00879e-05
4313    2.00836e-05
4314    2.00794e-05
4315    2.00752e-05
4316    2.0071e-05
4317    2.00668e-05
4318    2.00626e-05
4319    2.00584e-05
4320    2.00542e-05
4321    2.005e-05
4322    2.00458e-05
4323    2.00416e-05
4324    2.00374e-05
4325    2.00332e-05
4326    2.00289e-05
4327    2.00247e-05
4328    2.00205e-05
4329    2.00163e-05
4330    2.00121e-05
4331    2.00079e-05
4332    2.00037e-05
4333    1.99995e-05
4334    1.99953e-05
4335    1.99911e-05
4336    1.99869e-05
4337    1.99827e-05
4338    1.99785e-05
4339    1.99743e-05
4340    1.99701e-05
4341    1.99659e-05
4342    1.99617e-05
4343    1.99575e-05
4344    1.99533e-05
4345    1.99491e-05
4346    1.99449e-05
4347    1.99407e-05
4348    1.99365e-05
4349    1.99323e-05
4350    1.99281e-05
4351    1.99239e-05
4352    1.99197e-05
4353    1.99155e-05
4354    1.99113e-05
4355    1.99071e-05
4356    1.99029e-05
4357    1.98987e-05
4358    1.98945e-05
4359    1.98903e-05
4360    1.98861e-05
4361    1.98819e-05
4362    1.98777e-05
4363    1.98735e-05
4364    1.98693e-05
4365    1.98651e-05
4366    1.98609e-05
4367    1.98567e-05
4368    1.98525e-05
4369    1.98483e-05
4370    1.98441e-05
4371    1.98399e-05
4372    1.98357e-05
4373    1.98315e-05
4374    1.98273e-05
4375    1.98231e-05
4376    1.98189e-05
4377    1.98147e-05
4378    1.98105e-05
4379    1.98063e-05
4380    1.98021e-05
4381    1.97979e-05
4382    1.97937e-05
4383    1.97895e-05
4384    1.97853e-05
4385    1.97811e-05
4386    1.97769e-05
4387    1.97727e-05
4388    1.97686e-05
4389    1.97644e-05
4390    1.97602e-05
4391    1.9756e-05
4392    1.97518e-05
4393    1.97476e-05
4394    1.97434e-05
4395    1.97392e-05
4396    1.9735e-05
4397    1.97308e-05
4398    1.97266e-05
4399    1.97224e-05
4400    1.97182e-05
4401    1.97141e-05
4402    1.97099e-05
4403    1.97057e-05
4404    1.97015e-05
4405    1.96973e-05
4406    1.96931e-05
4407    1.96889e-05
4408    1.96847e-05
4409    1.96805e-05
4410    1.96763e-05
4411    1.96722e-05
4412    1.9668e-05
4413    1.96638e-05
4414    1.96596e-05
4415    1.96554e-05
4416    1.96512e-05
4417    1.9647e-05
4418    1.96428e-05
4419    1.96386e-05
4420    1.96345e-05
4421    1.96303e-05
4422    1.96261e-05
4423    1.96219e-05
4424    1.96177e-05
4425    1.96135e-05
4426    1.96093e-05
4427    1.96052e-05
4428    1.9601e-05
4429    1.95968e-05
4430    1.95926e-05
4431    1.95884e-05
4432    1.95842e-05
4433    1.958e-05
4434    1.95759e-05
4435    1.95717e-05
4436    1.95675e-05
4437    1.95633e-05
4438    1.95591e-05
4439    1.95549e-05
4440    1.95508e-05
4441    1.95466e-05
4442    1.95424e-05
4443    1.95382e-05
4444    1.9534e-05
4445    1.95299e-05
4446    1.95257e-05
4447    1.95215e-05
4448    1.95173e-05
4449    1.95131e-05
4450    1.95089e-05
4451    1.95048e-05
4452    1.95006e-05
4453    1.94964e-05
4454    1.94922e-05
4455    1.9488e-05
4456    1.94839e-05
4457    1.94797e-05
4458    1.94755e-05
4459    1.94713e-05
4460    1.94671e-05
4461    1.9463e-05
4462    1.94588e-05
4463    1.94546e-05
4464    1.94504e-05
4465    1.94463e-05
4466    1.94421e-05
4467    1.94379e-05
4468    1.94337e-05
4469    1.94296e-05
4470    1.94254e-05
4471    1.94212e-05
4472    1.9417e-05
4473    1.94128e-05
4474    1.94087e-05
4475    1.94045e-05
4476    1.94003e-05
4477    1.93961e-05
4478    1.9392e-05
4479    1.93878e-05
4480    1.93836e-05
4481    1.93794e-05
4482    1.93753e-05
4483    1.93711e-05
4484    1.93669e-05
4485    1.93628e-05
4486    1.93586e-05
4487    1.93544e-05
4488    1.93502e-05
4489    1.93461e-05
4490    1.93419e-05
4491    1.93377e-05
4492    1.93335e-05
4493    1.93294e-05
4494    1.93252e-05
4495    1.9321e-05
4496    1.93169e-05
4497    1.93127e-05
4498    1.93085e-05
4499    1.93044e-05
4500    1.93002e-05
4501    1.9296e-05
4502    1.92918e-05
4503    1.92877e-05
4504    1.92835e-05
4505    1.92793e-05
4506    1.92752e-05
4507    1.9271e-05
4508    1.92668e-05
4509    1.92627e-05
4510    1.92585e-05
4511    1.92543e-05
4512    1.92502e-05
4513    1.9246e-05
4514    1.92418e-05
4515    1.92377e-05
4516    1.92335e-05
4517    1.92293e-05
4518    1.92252e-05
4519    1.9221e-05
4520    1.92168e-05
4521    1.92127e-05
4522    1.92085e-05
4523    1.92043e-05
4524    1.92002e-05
4525    1.9196e-05
4526    1.91918e-05
4527    1.91877e-05
4528    1.91835e-05
4529    1.91794e-05
4530    1.91752e-05
4531    1.9171e-05
4532    1.91669e-05
4533    1.91627e-05
4534    1.91585e-05
4535    1.91544e-05
4536    1.91502e-05
4537    1.91461e-05
4538    1.91419e-05
4539    1.91377e-05
4540    1.91336e-05
4541    1.91294e-05
4542    1.91253e-05
4543    1.91211e-05
4544    1.91169e-05
4545    1.91128e-05
4546    1.91086e-05
4547    1.91045e-05
4548    1.91003e-05
4549    1.90961e-05
4550    1.9092e-05
4551    1.90878e-05
4552    1.90837e-05
4553    1.90795e-05
4554    1.90754e-05
4555    1.90712e-05
4556    1.9067e-05
4557    1.90629e-05
4558    1.90587e-05
4559    1.90546e-05
4560    1.90504e-05
4561    1.90463e-05
4562    1.90421e-05
4563    1.90379e-05
4564    1.90338e-05
4565    1.90296e-05
4566    1.90255e-05
4567    1.90213e-05
4568    1.90172e-05
4569    1.9013e-05
4570    1.90089e-05
4571    1.90047e-05
4572    1.90006e-05
4573    1.89964e-05
4574    1.89923e-05
4575    1.89881e-05
4576    1.89839e-05
4577    1.89798e-05
4578    1.89756e-05
4579    1.89715e-05
4580    1.89673e-05
4581    1.89632e-05
4582    1.8959e-05
4583    1.89549e-05
4584    1.89507e-05
4585    1.89466e-05
4586    1.89424e-05
4587    1.89383e-05
4588    1.89341e-05
4589    1.893e-05
4590    1.89258e-05
4591    1.89217e-05
4592    1.89175e-05
4593    1.89134e-05
4594    1.89092e-05
4595    1.89051e-05
4596    1.8901e-05
4597    1.88968e-05
4598    1.88927e-05
4599    1.88885e-05
4600    1.88844e-05
4601    1.88802e-05
4602    1.88761e-05
4603    1.88719e-05
4604    1.88678e-05
4605    1.88636e-05
4606    1.88595e-05
4607    1.88553e-05
4608    1.88512e-05
4609    1.88471e-05
4610    1.88429e-05
4611    1.88388e-05
4612    1.88346e-05
4613    1.88305e-05
4614    1.88263e-05
4615    1.88222e-05
4616    1.88181e-05
4617    1.88139e-05
4618    1.88098e-05
4619    1.88056e-05
4620    1.88015e-05
4621    1.87973e-05
4622    1.87932e-05
4623    1.87891e-05
4624    1.87849e-05
4625    1.87808e-05
4626    1.87766e-05
4627    1.87725e-05
4628    1.87684e-05
4629    1.87642e-05
4630    1.87601e-05
4631    1.87559e-05
4632    1.87518e-05
4633    1.87477e-05
4634    1.87435e-05
4635    1.87394e-05
4636    1.87353e-05
4637    1.87311e-05
4638    1.8727e-05
4639    1.87228e-05
4640    1.87187e-05
4641    1.87146e-05
4642    1.87104e-05
4643    1.87063e-05
4644    1.87022e-05
4645    1.8698e-05
4646    1.86939e-05
4647    1.86898e-05
4648    1.86856e-05
4649    1.86815e-05
4650    1.86773e-05
4651    1.86732e-05
4652    1.86691e-05
4653    1.86649e-05
4654    1.86608e-05
4655    1.86567e-05
4656    1.86525e-05
4657    1.86484e-05
4658    1.86443e-05
4659    1.86402e-05
4660    1.8636e-05
4661    1.86319e-05
4662    1.86278e-05
4663    1.86236e-05
4664    1.86195e-05
4665    1.86154e-05
4666    1.86112e-05
4667    1.86071e-05
4668    1.8603e-05
4669    1.85988e-05
4670    1.85947e-05
4671    1.85906e-05
4672    1.85865e-05
4673    1.85823e-05
4674    1.85782e-05
4675    1.85741e-05
4676    1.85699e-05
4677    1.85658e-05
4678    1.85617e-05
4679    1.85576e-05
4680    1.85534e-05
4681    1.85493e-05
4682    1.85452e-05
4683    1.85411e-05
4684    1.85369e-05
4685    1.85328e-05
4686    1.85287e-05
4687    1.85246e-05
4688    1.85204e-05
4689    1.85163e-05
4690    1.85122e-05
4691    1.85081e-05
4692    1.85039e-05
4693    1.84998e-05
4694    1.84957e-05
4695    1.84916e-05
4696    1.84874e-05
4697    1.84833e-05
4698    1.84792e-05
4699    1.84751e-05
4700    1.84709e-05
4701    1.84668e-05
4702    1.84627e-05
4703    1.84586e-05
4704    1.84545e-05
4705    1.84503e-05
4706    1.84462e-05
4707    1.84421e-05
4708    1.8438e-05
4709    1.84339e-05
4710    1.84297e-05
4711    1.84256e-05
4712    1.84215e-05
4713    1.84174e-05
4714    1.84133e-05
4715    1.84092e-05
4716    1.8405e-05
4717    1.84009e-05
4718    1.83968e-05
4719    1.83927e-05
4720    1.83886e-05
4721    1.83845e-05
4722    1.83803e-05
4723    1.83762e-05
4724    1.83721e-05
4725    1.8368e-05
4726    1.83639e-05
4727    1.83598e-05
4728    1.83556e-05
4729    1.83515e-05
4730    1.83474e-05
4731    1.83433e-05
4732    1.83392e-05
4733    1.83351e-05
4734    1.8331e-05
4735    1.83268e-05
4736    1.83227e-05
4737    1.83186e-05
4738    1.83145e-05
4739    1.83104e-05
4740    1.83063e-05
4741    1.83022e-05
4742    1.82981e-05
4743    1.8294e-05
4744    1.82898e-05
4745    1.82857e-05
4746    1.82816e-05
4747    1.82775e-05
4748    1.82734e-05
4749    1.82693e-05
4750    1.82652e-05
4751    1.82611e-05
4752    1.8257e-05
4753    1.82529e-05
4754    1.82488e-05
4755    1.82446e-05
4756    1.82405e-05
4757    1.82364e-05
4758    1.82323e-05
4759    1.82282e-05
4760    1.82241e-05
4761    1.822e-05
4762    1.82159e-05
4763    1.82118e-05
4764    1.82077e-05
4765    1.82036e-05
4766    1.81995e-05
4767    1.81954e-05
4768    1.81913e-05
4769    1.81872e-05
4770    1.81831e-05
4771    1.8179e-05
4772    1.81749e-05
4773    1.81707e-05
4774    1.81666e-05
4775    1.81625e-05
4776    1.81584e-05
4777    1.81543e-05
4778    1.81502e-05
4779    1.81461e-05
4780    1.8142e-05
4781    1.81379e-05
4782    1.81338e-05
4783    1.81297e-05
4784    1.81256e-05
4785    1.81215e-05
4786    1.81174e-05
4787    1.81133e-05
4788    1.81092e-05
4789    1.81051e-05
4790    1.8101e-05
4791    1.80969e-05
4792    1.80928e-05
4793    1.80887e-05
4794    1.80846e-05
4795    1.80805e-05
4796    1.80765e-05
4797    1.80724e-05
4798    1.80683e-05
4799    1.80642e-05
4800    1.80601e-05
4801    1.8056e-05
4802    1.80519e-05
4803    1.80478e-05
4804    1.80437e-05
4805    1.80396e-05
4806    1.80355e-05
4807    1.80314e-05
4808    1.80273e-05
4809    1.80232e-05
4810    1.80191e-05
4811    1.8015e-05
4812    1.80109e-05
4813    1.80068e-05
4814    1.80028e-05
4815    1.79987e-05
4816    1.79946e-05
4817    1.79905e-05
4818    1.79864e-05
4819    1.79823e-05
4820    1.79782e-05
4821    1.79741e-05
4822    1.797e-05
4823    1.79659e-05
4824    1.79618e-05
4825    1.79578e-05
4826    1.79537e-05
4827    1.79496e-05
4828    1.79455e-05
4829    1.79414e-05
4830    1.79373e-05
4831    1.79332e-05
4832    1.79291e-05
4833    1.7925e-05
4834    1.7921e-05
4835    1.79169e-05
4836    1.79128e-05
4837    1.79087e-05
4838    1.79046e-05
4839    1.79005e-05
4840    1.78964e-05
4841    1.78924e-05
4842    1.78883e-05
4843    1.78842e-05
4844    1.78801e-05
4845    1.7876e-05
4846    1.78719e-05
4847    1.78679e-05
4848    1.78638e-05
4849    1.78597e-05
4850    1.78556e-05
4851    1.78515e-05
4852    1.78474e-05
4853    1.78434e-05
4854    1.78393e-05
4855    1.78352e-05
4856    1.78311e-05
4857    1.7827e-05
4858    1.7823e-05
4859    1.78189e-05
4860    1.78148e-05
4861    1.78107e-05
4862    1.78066e-05
4863    1.78026e-05
4864    1.77985e-05
4865    1.77944e-05
4866    1.77903e-05
4867    1.77862e-05
4868    1.77822e-05
4869    1.77781e-05
4870    1.7774e-05
4871    1.77699e-05
4872    1.77659e-05
4873    1.77618e-05
4874    1.77577e-05
4875    1.77536e-05
4876    1.77496e-05
4877    1.77455e-05
4878    1.77414e-05
4879    1.77373e-05
4880    1.77333e-05
4881    1.77292e-05
4882    1.77251e-05
4883    1.7721e-05
4884    1.7717e-05
4885    1.77129e-05
4886    1.77088e-05
4887    1.77047e-05
4888    1.77007e-05
4889    1.76966e-05
4890    1.76925e-05
4891    1.76885e-05
4892    1.76844e-05
4893    1.76803e-05
4894    1.76762e-05
4895    1.76722e-05
4896    1.76681e-05
4897    1.7664e-05
4898    1.766e-05
4899    1.76559e-05
4900    1.76518e-05
4901    1.76478e-05
4902    1.76437e-05
4903    1.76396e-05
4904    1.76355e-05
4905    1.76315e-05
4906    1.76274e-05
4907    1.76233e-05
4908    1.76193e-05
4909    1.76152e-05
4910    1.76111e-05
4911    1.76071e-05
4912    1.7603e-05
4913    1.75989e-05
4914    1.75949e-05
4915    1.75908e-05
4916    1.75868e-05
4917    1.75827e-05
4918    1.75786e-05
4919    1.75746e-05
4920    1.75705e-05
4921    1.75664e-05
4922    1.75624e-05
4923    1.75583e-05
4924    1.75542e-05
4925    1.75502e-05
4926    1.75461e-05
4927    1.75421e-05
4928    1.7538e-05
4929    1.75339e-05
4930    1.75299e-05
4931    1.75258e-05
4932    1.75218e-05
4933    1.75177e-05
4934    1.75136e-05
4935    1.75096e-05
4936    1.75055e-05
4937    1.75015e-05
4938    1.74974e-05
4939    1.74933e-05
4940    1.74893e-05
4941    1.74852e-05
4942    1.74812e-05
4943    1.74771e-05
4944    1.74731e-05
4945    1.7469e-05
4946    1.74649e-05
4947    1.74609e-05
4948    1.74568e-05
4949    1.74528e-05
4950    1.74487e-05
4951    1.74447e-05
4952    1.74406e-05
4953    1.74366e-05
4954    1.74325e-05
4955    1.74284e-05
4956    1.74244e-05
4957    1.74203e-05
4958    1.74163e-05
4959    1.74122e-05
4960    1.74082e-05
4961    1.74041e-05
4962    1.74001e-05
4963    1.7396e-05
4964    1.7392e-05
4965    1.73879e-05
4966    1.73839e-05
4967    1.73798e-05
4968    1.73758e-05
4969    1.73717e-05
4970    1.73677e-05
4971    1.73636e-05
4972    1.73596e-05
4973    1.73555e-05
4974    1.73515e-05
4975    1.73474e-05
4976    1.73434e-05
4977    1.73393e-05
4978    1.73353e-05
4979    1.73312e-05
4980    1.73272e-05
4981    1.73231e-05
4982    1.73191e-05
4983    1.7315e-05
4984    1.7311e-05
4985    1.7307e-05
4986    1.73029e-05
4987    1.72989e-05
4988    1.72948e-05
4989    1.72908e-05
4990    1.72867e-05
4991    1.72827e-05
4992    1.72786e-05
4993    1.72746e-05
4994    1.72706e-05
4995    1.72665e-05
4996    1.72625e-05
4997    1.72584e-05
4998    1.72544e-05
4999    1.72503e-05
5000    1.72463e-05
5001    1.72423e-05
5002    1.72382e-05
5003    1.72342e-05
5004    1.72301e-05
5005    1.72261e-05
5006    1.72221e-05
5007    1.7218e-05
5008    1.7214e-05
5009    1.72099e-05
5010    1.72059e-05
5011    1.72019e-05
5012    1.71978e-05
5013    1.71938e-05
5014    1.71897e-05
5015    1.71857e-05
5016    1.71817e-05
5017    1.71776e-05
5018    1.71736e-05
5019    1.71696e-05
5020    1.71655e-05
5021    1.71615e-05
5022    1.71575e-05
5023    1.71534e-05
5024    1.71494e-05
5025    1.71454e-05
5026    1.71413e-05
5027    1.71373e-05
5028    1.71333e-05
5029    1.71292e-05
5030    1.71252e-05
5031    1.71212e-05
5032    1.71171e-05
5033    1.71131e-05
5034    1.71091e-05
5035    1.7105e-05
5036    1.7101e-05
5037    1.7097e-05
5038    1.70929e-05
5039    1.70889e-05
5040    1.70849e-05
5041    1.70808e-05
5042    1.70768e-05
5043    1.70728e-05
5044    1.70688e-05
5045    1.70647e-05
5046    1.70607e-05
5047    1.70567e-05
5048    1.70526e-05
5049    1.70486e-05
5050    1.70446e-05
5051    1.70406e-05
5052    1.70365e-05
5053    1.70325e-05
5054    1.70285e-05
5055    1.70244e-05
5056    1.70204e-05
5057    1.70164e-05
5058    1.70124e-05
5059    1.70083e-05
5060    1.70043e-05
5061    1.70003e-05
5062    1.69963e-05
5063    1.69923e-05
5064    1.69882e-05
5065    1.69842e-05
5066    1.69802e-05
5067    1.69762e-05
5068    1.69721e-05
5069    1.69681e-05
5070    1.69641e-05
5071    1.69601e-05
5072    1.6956e-05
5073    1.6952e-05
5074    1.6948e-05
5075    1.6944e-05
5076    1.694e-05
5077    1.69359e-05
5078    1.69319e-05
5079    1.69279e-05
5080    1.69239e-05
5081    1.69199e-05
5082    1.69159e-05
5083    1.69118e-05
5084    1.69078e-05
5085    1.69038e-05
5086    1.68998e-05
5087    1.68958e-05
5088    1.68917e-05
5089    1.68877e-05
5090    1.68837e-05
5091    1.68797e-05
5092    1.68757e-05
5093    1.68717e-05
5094    1.68677e-05
5095    1.68636e-05
5096    1.68596e-05
5097    1.68556e-05
5098    1.68516e-05
5099    1.68476e-05
5100    1.68436e-05
5101    1.68396e-05
5102    1.68355e-05
5103    1.68315e-05
5104    1.68275e-05
5105    1.68235e-05
5106    1.68195e-05
5107    1.68155e-05
5108    1.68115e-05
5109    1.68075e-05
5110    1.68035e-05
5111    1.67994e-05
5112    1.67954e-05
5113    1.67914e-05
5114    1.67874e-05
5115    1.67834e-05
5116    1.67794e-05
5117    1.67754e-05
5118    1.67714e-05
5119    1.67674e-05
5120    1.67634e-05
5121    1.67594e-05
5122    1.67553e-05
5123    1.67513e-05
5124    1.67473e-05
5125    1.67433e-05
5126    1.67393e-05
5127    1.67353e-05
5128    1.67313e-05
5129    1.67273e-05
5130    1.67233e-05
5131    1.67193e-05
5132    1.67153e-05
5133    1.67113e-05
5134    1.67073e-05
5135    1.67033e-05
5136    1.66993e-05
5137    1.66953e-05
5138    1.66913e-05
5139    1.66873e-05
5140    1.66833e-05
5141    1.66793e-05
5142    1.66753e-05
5143    1.66713e-05
5144    1.66673e-05
5145    1.66633e-05
5146    1.66593e-05
5147    1.66553e-05
5148    1.66513e-05
5149    1.66473e-05
5150    1.66433e-05
5151    1.66393e-05
5152    1.66353e-05
5153    1.66313e-05
5154    1.66273e-05
5155    1.66233e-05
5156    1.66193e-05
5157    1.66153e-05
5158    1.66113e-05
5159    1.66073e-05
5160    1.66033e-05
5161    1.65993e-05
5162    1.65953e-05
5163    1.65913e-05
5164    1.65873e-05
5165    1.65833e-05
5166    1.65793e-05
5167    1.65753e-05
5168    1.65713e-05
5169    1.65673e-05
5170    1.65634e-05
5171    1.65594e-05
5172    1.65554e-05
5173    1.65514e-05
5174    1.65474e-05
5175    1.65434e-05
5176    1.65394e-05
5177    1.65354e-05
5178    1.65314e-05
5179    1.65274e-05
5180    1.65234e-05
5181    1.65194e-05
5182    1.65155e-05
5183    1.65115e-05
5184    1.65075e-05
5185    1.65035e-05
5186    1.64995e-05
5187    1.64955e-05
5188    1.64915e-05
5189    1.64875e-05
5190    1.64835e-05
5191    1.64796e-05
5192    1.64756e-05
5193    1.64716e-05
5194    1.64676e-05
5195    1.64636e-05
5196    1.64596e-05
5197    1.64556e-05
5198    1.64517e-05
5199    1.64477e-05
5200    1.64437e-05
5201    1.64397e-05
5202    1.64357e-05
5203    1.64317e-05
5204    1.64278e-05
5205    1.64238e-05
5206    1.64198e-05
5207    1.64158e-05
5208    1.64118e-05
5209    1.64078e-05
5210    1.64039e-05
5211    1.63999e-05
5212    1.63959e-05
5213    1.63919e-05
5214    1.63879e-05
5215    1.6384e-05
5216    1.638e-05
5217    1.6376e-05
5218    1.6372e-05
5219    1.6368e-05
5220    1.63641e-05
5221    1.63601e-05
5222    1.63561e-05
5223    1.63521e-05
5224    1.63481e-05
5225    1.63442e-05
5226    1.63402e-05
5227    1.63362e-05
5228    1.63322e-05
5229    1.63283e-05
5230    1.63243e-05
5231    1.63203e-05
5232    1.63163e-05
5233    1.63124e-05
5234    1.63084e-05
5235    1.63044e-05
5236    1.63004e-05
5237    1.62965e-05
5238    1.62925e-05
5239    1.62885e-05
5240    1.62845e-05
5241    1.62806e-05
5242    1.62766e-05
5243    1.62726e-05
5244    1.62687e-05
5245    1.62647e-05
5246    1.62607e-05
5247    1.62567e-05
5248    1.62528e-05
5249    1.62488e-05
5250    1.62448e-05
5251    1.62409e-05
5252    1.62369e-05
5253    1.62329e-05
5254    1.6229e-05
5255    1.6225e-05
5256    1.6221e-05
5257    1.6217e-05
5258    1.62131e-05
5259    1.62091e-05
5260    1.62051e-05
5261    1.62012e-05
5262    1.61972e-05
5263    1.61932e-05
5264    1.61893e-05
5265    1.61853e-05
5266    1.61813e-05
5267    1.61774e-05
5268    1.61734e-05
5269    1.61695e-05
5270    1.61655e-05
5271    1.61615e-05
5272    1.61576e-05
5273    1.61536e-05
5274    1.61496e-05
5275    1.61457e-05
5276    1.61417e-05
5277    1.61377e-05
5278    1.61338e-05
5279    1.61298e-05
5280    1.61259e-05
5281    1.61219e-05
5282    1.61179e-05
5283    1.6114e-05
5284    1.611e-05
5285    1.61061e-05
5286    1.61021e-05
5287    1.60981e-05
5288    1.60942e-05
5289    1.60902e-05
5290    1.60863e-05
5291    1.60823e-05
5292    1.60784e-05
5293    1.60744e-05
5294    1.60704e-05
5295    1.60665e-05
5296    1.60625e-05
5297    1.60586e-05
5298    1.60546e-05
5299    1.60507e-05
5300    1.60467e-05
5301    1.60427e-05
5302    1.60388e-05
5303    1.60348e-05
5304    1.60309e-05
5305    1.60269e-05
5306    1.6023e-05
5307    1.6019e-05
5308    1.60151e-05
5309    1.60111e-05
5310    1.60072e-05
5311    1.60032e-05
5312    1.59993e-05
5313    1.59953e-05
5314    1.59914e-05
5315    1.59874e-05
5316    1.59835e-05
5317    1.59795e-05
5318    1.59756e-05
5319    1.59716e-05
5320    1.59677e-05
5321    1.59637e-05
5322    1.59598e-05
5323    1.59558e-05
5324    1.59519e-05
5325    1.59479e-05
5326    1.5944e-05
5327    1.594e-05
5328    1.59361e-05
5329    1.59321e-05
5330    1.59282e-05
5331    1.59242e-05
5332    1.59203e-05
5333    1.59163e-05
5334    1.59124e-05
5335    1.59084e-05
5336    1.59045e-05
5337    1.59006e-05
5338    1.58966e-05
5339    1.58927e-05
5340    1.58887e-05
5341    1.58848e-05
5342    1.58808e-05
5343    1.58769e-05
5344    1.58729e-05
5345    1.5869e-05
5346    1.58651e-05
5347    1.58611e-05
5348    1.58572e-05
5349    1.58532e-05
5350    1.58493e-05
5351    1.58454e-05
5352    1.58414e-05
5353    1.58375e-05
5354    1.58335e-05
5355    1.58296e-05
5356    1.58257e-05
5357    1.58217e-05
5358    1.58178e-05
5359    1.58138e-05
5360    1.58099e-05
5361    1.5806e-05
5362    1.5802e-05
5363    1.57981e-05
5364    1.57942e-05
5365    1.57902e-05
5366    1.57863e-05
5367    1.57824e-05
5368    1.57784e-05
5369    1.57745e-05
5370    1.57705e-05
5371    1.57666e-05
5372    1.57627e-05
5373    1.57587e-05
5374    1.57548e-05
5375    1.57509e-05
5376    1.57469e-05
5377    1.5743e-05
5378    1.57391e-05
5379    1.57351e-05
5380    1.57312e-05
5381    1.57273e-05
5382    1.57233e-05
5383    1.57194e-05
5384    1.57155e-05
5385    1.57116e-05
5386    1.57076e-05
5387    1.57037e-05
5388    1.56998e-05
5389    1.56958e-05
5390    1.56919e-05
5391    1.5688e-05
5392    1.56841e-05
5393    1.56801e-05
5394    1.56762e-05
5395    1.56723e-05
5396    1.56683e-05
5397    1.56644e-05
5398    1.56605e-05
5399    1.56566e-05
5400    1.56526e-05
5401    1.56487e-05
5402    1.56448e-05
5403    1.56409e-05
5404    1.56369e-05
5405    1.5633e-05
5406    1.56291e-05
5407    1.56252e-05
5408    1.56212e-05
5409    1.56173e-05
5410    1.56134e-05
5411    1.56095e-05
5412    1.56055e-05
5413    1.56016e-05
5414    1.55977e-05
5415    1.55938e-05
5416    1.55899e-05
5417    1.55859e-05
5418    1.5582e-05
5419    1.55781e-05
5420    1.55742e-05
5421    1.55703e-05
5422    1.55663e-05
5423    1.55624e-05
5424    1.55585e-05
5425    1.55546e-05
5426    1.55507e-05
5427    1.55467e-05
5428    1.55428e-05
5429    1.55389e-05
5430    1.5535e-05
5431    1.55311e-05
5432    1.55272e-05
5433    1.55232e-05
5434    1.55193e-05
5435    1.55154e-05
5436    1.55115e-05
5437    1.55076e-05
5438    1.55037e-05
5439    1.54997e-05
5440    1.54958e-05
5441    1.54919e-05
5442    1.5488e-05
5443    1.54841e-05
5444    1.54802e-05
5445    1.54763e-05
5446    1.54724e-05
5447    1.54684e-05
5448    1.54645e-05
5449    1.54606e-05
5450    1.54567e-05
5451    1.54528e-05
5452    1.54489e-05
5453    1.5445e-05
5454    1.54411e-05
5455    1.54372e-05
5456    1.54332e-05
5457    1.54293e-05
5458    1.54254e-05
5459    1.54215e-05
5460    1.54176e-05
5461    1.54137e-05
5462    1.54098e-05
5463    1.54059e-05
5464    1.5402e-05
5465    1.53981e-05
5466    1.53942e-05
5467    1.53903e-05
5468    1.53863e-05
5469    1.53824e-05
5470    1.53785e-05
5471    1.53746e-05
5472    1.53707e-05
5473    1.53668e-05
5474    1.53629e-05
5475    1.5359e-05
5476    1.53551e-05
5477    1.53512e-05
5478    1.53473e-05
5479    1.53434e-05
5480    1.53395e-05
5481    1.53356e-05
5482    1.53317e-05
5483    1.53278e-05
5484    1.53239e-05
5485    1.532e-05
5486    1.53161e-05
5487    1.53122e-05
5488    1.53083e-05
5489    1.53044e-05
5490    1.53005e-05
5491    1.52966e-05
5492    1.52927e-05
5493    1.52888e-05
5494    1.52849e-05
5495    1.5281e-05
5496    1.52771e-05
5497    1.52732e-05
5498    1.52693e-05
5499    1.52654e-05
5500    1.52615e-05
5501    1.52576e-05
5502    1.52537e-05
5503    1.52498e-05
5504    1.52459e-05
5505    1.5242e-05
5506    1.52381e-05
5507    1.52342e-05
5508    1.52304e-05
5509    1.52265e-05
5510    1.52226e-05
5511    1.52187e-05
5512    1.52148e-05
5513    1.52109e-05
5514    1.5207e-05
5515    1.52031e-05
5516    1.51992e-05
5517    1.51953e-05
5518    1.51914e-05
5519    1.51875e-05
5520    1.51836e-05
5521    1.51798e-05
5522    1.51759e-05
5523    1.5172e-05
5524    1.51681e-05
5525    1.51642e-05
5526    1.51603e-05
5527    1.51564e-05
5528    1.51525e-05
5529    1.51486e-05
5530    1.51448e-05
5531    1.51409e-05
5532    1.5137e-05
5533    1.51331e-05
5534    1.51292e-05
5535    1.51253e-05
5536    1.51214e-05
5537    1.51175e-05
5538    1.51137e-05
5539    1.51098e-05
5540    1.51059e-05
5541    1.5102e-05
5542    1.50981e-05
5543    1.50942e-05
5544    1.50904e-05
5545    1.50865e-05
5546    1.50826e-05
5547    1.50787e-05
5548    1.50748e-05
5549    1.50709e-05
5550    1.50671e-05
5551    1.50632e-05
5552    1.50593e-05
5553    1.50554e-05
5554    1.50515e-05
5555    1.50477e-05
5556    1.50438e-05
5557    1.50399e-05
5558    1.5036e-05
5559    1.50321e-05
5560    1.50283e-05
5561    1.50244e-05
5562    1.50205e-05
5563    1.50166e-05
5564    1.50128e-05
5565    1.50089e-05
5566    1.5005e-05
5567    1.50011e-05
5568    1.49972e-05
5569    1.49934e-05
5570    1.49895e-05
5571    1.49856e-05
5572    1.49817e-05
5573    1.49779e-05
5574    1.4974e-05
5575    1.49701e-05
5576    1.49662e-05
5577    1.49624e-05
5578    1.49585e-05
5579    1.49546e-05
5580    1.49507e-05
5581    1.49469e-05
5582    1.4943e-05
5583    1.49391e-05
5584    1.49353e-05
5585    1.49314e-05
5586    1.49275e-05
5587    1.49236e-05
5588    1.49198e-05
5589    1.49159e-05
5590    1.4912e-05
5591    1.49082e-05
5592    1.49043e-05
5593    1.49004e-05
5594    1.48966e-05
5595    1.48927e-05
5596    1.48888e-05
5597    1.4885e-05
5598    1.48811e-05
5599    1.48772e-05
5600    1.48734e-05
5601    1.48695e-05
5602    1.48656e-05
5603    1.48618e-05
5604    1.48579e-05
5605    1.4854e-05
5606    1.48502e-05
5607    1.48463e-05
5608    1.48424e-05
5609    1.48386e-05
5610    1.48347e-05
5611    1.48308e-05
5612    1.4827e-05
5613    1.48231e-05
5614    1.48193e-05
5615    1.48154e-05
5616    1.48115e-05
5617    1.48077e-05
5618    1.48038e-05
5619    1.47999e-05
5620    1.47961e-05
5621    1.47922e-05
5622    1.47884e-05
5623    1.47845e-05
5624    1.47806e-05
5625    1.47768e-05
5626    1.47729e-05
5627    1.47691e-05
5628    1.47652e-05
5629    1.47613e-05
5630    1.47575e-05
5631    1.47536e-05
5632    1.47498e-05
5633    1.47459e-05
5634    1.47421e-05
5635    1.47382e-05
5636    1.47343e-05
5637    1.47305e-05
5638    1.47266e-05
5639    1.47228e-05
5640    1.47189e-05
5641    1.47151e-05
5642    1.47112e-05
5643    1.47074e-05
5644    1.47035e-05
5645    1.46997e-05
5646    1.46958e-05
5647    1.46919e-05
5648    1.46881e-05
5649    1.46842e-05
5650    1.46804e-05
5651    1.46765e-05
5652    1.46727e-05
5653    1.46688e-05
5654    1.4665e-05
5655    1.46611e-05
5656    1.46573e-05
5657    1.46534e-05
5658    1.46496e-05
5659    1.46457e-05
5660    1.46419e-05
5661    1.4638e-05
5662    1.46342e-05
5663    1.46303e-05
5664    1.46265e-05
5665    1.46226e-05
5666    1.46188e-05
5667    1.4615e-05
5668    1.46111e-05
5669    1.46073e-05
5670    1.46034e-05
5671    1.45996e-05
5672    1.45957e-05
5673    1.45919e-05
5674    1.4588e-05
5675    1.45842e-05
5676    1.45803e-05
5677    1.45765e-05
5678    1.45727e-05
5679    1.45688e-05
5680    1.4565e-05
5681    1.45611e-05
5682    1.45573e-05
5683    1.45534e-05
5684    1.45496e-05
5685    1.45458e-05
5686    1.45419e-05
5687    1.45381e-05
5688    1.45342e-05
5689    1.45304e-05
5690    1.45266e-05
5691    1.45227e-05
5692    1.45189e-05
5693    1.4515e-05
5694    1.45112e-05
5695    1.45074e-05
5696    1.45035e-05
5697    1.44997e-05
5698    1.44958e-05
5699    1.4492e-05
5700    1.44882e-05
5701    1.44843e-05
5702    1.44805e-05
5703    1.44767e-05
5704    1.44728e-05
5705    1.4469e-05
5706    1.44652e-05
5707    1.44613e-05
5708    1.44575e-05
5709    1.44537e-05
5710    1.44498e-05
5711    1.4446e-05
5712    1.44422e-05
5713    1.44383e-05
5714    1.44345e-05
5715    1.44307e-05
5716    1.44268e-05
5717    1.4423e-05
5718    1.44192e-05
5719    1.44153e-05
5720    1.44115e-05
5721    1.44077e-05
5722    1.44038e-05
5723    1.44e-05
5724    1.43962e-05
5725    1.43923e-05
5726    1.43885e-05
5727    1.43847e-05
5728    1.43809e-05
5729    1.4377e-05
5730    1.43732e-05
5731    1.43694e-05
5732    1.43655e-05
5733    1.43617e-05
5734    1.43579e-05
5735    1.43541e-05
5736    1.43502e-05
5737    1.43464e-05
5738    1.43426e-05
5739    1.43388e-05
5740    1.43349e-05
5741    1.43311e-05
5742    1.43273e-05
5743    1.43235e-05
5744    1.43196e-05
5745    1.43158e-05
5746    1.4312e-05
5747    1.43082e-05
5748    1.43043e-05
5749    1.43005e-05
5750    1.42967e-05
5751    1.42929e-05
5752    1.42891e-05
5753    1.42852e-05
5754    1.42814e-05
5755    1.42776e-05
5756    1.42738e-05
5757    1.427e-05
5758    1.42661e-05
5759    1.42623e-05
5760    1.42585e-05
5761    1.42547e-05
5762    1.42509e-05
5763    1.4247e-05
5764    1.42432e-05
5765    1.42394e-05
5766    1.42356e-05
5767    1.42318e-05
5768    1.4228e-05
5769    1.42241e-05
5770    1.42203e-05
5771    1.42165e-05
5772    1.42127e-05
5773    1.42089e-05
5774    1.42051e-05
5775    1.42012e-05
5776    1.41974e-05
5777    1.41936e-05
5778    1.41898e-05
5779    1.4186e-05
5780    1.41822e-05
5781    1.41784e-05
5782    1.41745e-05
5783    1.41707e-05
5784    1.41669e-05
5785    1.41631e-05
5786    1.41593e-05
5787    1.41555e-05
5788    1.41517e-05
5789    1.41479e-05
5790    1.41441e-05
5791    1.41402e-05
5792    1.41364e-05
5793    1.41326e-05
5794    1.41288e-05
5795    1.4125e-05
5796    1.41212e-05
5797    1.41174e-05
5798    1.41136e-05
5799    1.41098e-05
5800    1.4106e-05
5801    1.41022e-05
5802    1.40984e-05
5803    1.40946e-05
5804    1.40907e-05
5805    1.40869e-05
5806    1.40831e-05
5807    1.40793e-05
5808    1.40755e-05
5809    1.40717e-05
5810    1.40679e-05
5811    1.40641e-05
5812    1.40603e-05
5813    1.40565e-05
5814    1.40527e-05
5815    1.40489e-05
5816    1.40451e-05
5817    1.40413e-05
5818    1.40375e-05
5819    1.40337e-05
5820    1.40299e-05
5821    1.40261e-05
5822    1.40223e-05
5823    1.40185e-05
5824    1.40147e-05
5825    1.40109e-05
5826    1.40071e-05
5827    1.40033e-05
5828    1.39995e-05
5829    1.39957e-05
5830    1.39919e-05
5831    1.39881e-05
5832    1.39843e-05
5833    1.39805e-05
5834    1.39767e-05
5835    1.39729e-05
5836    1.39691e-05
5837    1.39653e-05
5838    1.39615e-05
5839    1.39577e-05
5840    1.39539e-05
5841    1.39501e-05
5842    1.39463e-05
5843    1.39425e-05
5844    1.39387e-05
5845    1.3935e-05
5846    1.39312e-05
5847    1.39274e-05
5848    1.39236e-05
5849    1.39198e-05
5850    1.3916e-05
5851    1.39122e-05
5852    1.39084e-05
5853    1.39046e-05
5854    1.39008e-05
5855    1.3897e-05
5856    1.38932e-05
5857    1.38895e-05
5858    1.38857e-05
5859    1.38819e-05
5860    1.38781e-05
5861    1.38743e-05
5862    1.38705e-05
5863    1.38667e-05
5864    1.38629e-05
5865    1.38591e-05
5866    1.38554e-05
5867    1.38516e-05
5868    1.38478e-05
5869    1.3844e-05
5870    1.38402e-05
5871    1.38364e-05
5872    1.38326e-05
5873    1.38288e-05
5874    1.38251e-05
5875    1.38213e-05
5876    1.38175e-05
5877    1.38137e-05
5878    1.38099e-05
5879    1.38061e-05
5880    1.38024e-05
5881    1.37986e-05
5882    1.37948e-05
5883    1.3791e-05
5884    1.37872e-05
5885    1.37834e-05
5886    1.37797e-05
5887    1.37759e-05
5888    1.37721e-05
5889    1.37683e-05
5890    1.37645e-05
5891    1.37608e-05
5892    1.3757e-05
5893    1.37532e-05
5894    1.37494e-05
5895    1.37456e-05
5896    1.37419e-05
5897    1.37381e-05
5898    1.37343e-05
5899    1.37305e-05
5900    1.37268e-05
5901    1.3723e-05
5902    1.37192e-05
5903    1.37154e-05
5904    1.37116e-05
5905    1.37079e-05
5906    1.37041e-05
5907    1.37003e-05
5908    1.36965e-05
5909    1.36928e-05
5910    1.3689e-05
5911    1.36852e-05
5912    1.36814e-05
5913    1.36777e-05
5914    1.36739e-05
5915    1.36701e-05
5916    1.36664e-05
5917    1.36626e-05
5918    1.36588e-05
5919    1.3655e-05
5920    1.36513e-05
5921    1.36475e-05
5922    1.36437e-05
5923    1.364e-05
5924    1.36362e-05
5925    1.36324e-05
5926    1.36286e-05
5927    1.36249e-05
5928    1.36211e-05
5929    1.36173e-05
5930    1.36136e-05
5931    1.36098e-05
5932    1.3606e-05
5933    1.36023e-05
5934    1.35985e-05
5935    1.35947e-05
5936    1.3591e-05
5937    1.35872e-05
5938    1.35834e-05
5939    1.35797e-05
5940    1.35759e-05
5941    1.35721e-05
5942    1.35684e-05
5943    1.35646e-05
5944    1.35608e-05
5945    1.35571e-05
5946    1.35533e-05
5947    1.35496e-05
5948    1.35458e-05
5949    1.3542e-05
5950    1.35383e-05
5951    1.35345e-05
5952    1.35307e-05
5953    1.3527e-05
5954    1.35232e-05
5955    1.35195e-05
5956    1.35157e-05
5957    1.35119e-05
5958    1.35082e-05
5959    1.35044e-05
5960    1.35007e-05
5961    1.34969e-05
5962    1.34931e-05
5963    1.34894e-05
5964    1.34856e-05
5965    1.34819e-05
5966    1.34781e-05
5967    1.34743e-05
5968    1.34706e-05
5969    1.34668e-05
5970    1.34631e-05
5971    1.34593e-05
5972    1.34556e-05
5973    1.34518e-05
5974    1.34481e-05
5975    1.34443e-05
5976    1.34405e-05
5977    1.34368e-05
5978    1.3433e-05
5979    1.34293e-05
5980    1.34255e-05
5981    1.34218e-05
5982    1.3418e-05
5983    1.34143e-05
5984    1.34105e-05
5985    1.34068e-05
5986    1.3403e-05
5987    1.33993e-05
5988    1.33955e-05
5989    1.33918e-05
5990    1.3388e-05
5991    1.33843e-05
5992    1.33805e-05
5993    1.33768e-05
5994    1.3373e-05
5995    1.33693e-05
5996    1.33655e-05
5997    1.33618e-05
5998    1.3358e-05
5999    1.33543e-05
6000    1.33505e-05
6001    1.33468e-05
6002    1.3343e-05
6003    1.33393e-05
6004    1.33355e-05
6005    1.33318e-05
6006    1.3328e-05
6007    1.33243e-05
6008    1.33205e-05
6009    1.33168e-05
6010    1.33131e-05
6011    1.33093e-05
6012    1.33056e-05
6013    1.33018e-05
6014    1.32981e-05
6015    1.32943e-05
6016    1.32906e-05
6017    1.32869e-05
6018    1.32831e-05
6019    1.32794e-05
6020    1.32756e-05
6021    1.32719e-05
6022    1.32681e-05
6023    1.32644e-05
6024    1.32607e-05
6025    1.32569e-05
6026    1.32532e-05
6027    1.32494e-05
6028    1.32457e-05
6029    1.3242e-05
6030    1.32382e-05
6031    1.32345e-05
6032    1.32308e-05
6033    1.3227e-05
6034    1.32233e-05
6035    1.32195e-05
6036    1.32158e-05
6037    1.32121e-05
6038    1.32083e-05
6039    1.32046e-05
6040    1.32009e-05
6041    1.31971e-05
6042    1.31934e-05
6043    1.31897e-05
6044    1.31859e-05
6045    1.31822e-05
6046    1.31785e-05
6047    1.31747e-05
6048    1.3171e-05
6049    1.31673e-05
6050    1.31635e-05
6051    1.31598e-05
6052    1.31561e-05
6053    1.31523e-05
6054    1.31486e-05
6055    1.31449e-05
6056    1.31411e-05
6057    1.31374e-05
6058    1.31337e-05
6059    1.31299e-05
6060    1.31262e-05
6061    1.31225e-05
6062    1.31187e-05
6063    1.3115e-05
6064    1.31113e-05
6065    1.31076e-05
6066    1.31038e-05
6067    1.31001e-05
6068    1.30964e-05
6069    1.30927e-05
6070    1.30889e-05
6071    1.30852e-05
6072    1.30815e-05
6073    1.30777e-05
6074    1.3074e-05
6075    1.30703e-05
6076    1.30666e-05
6077    1.30628e-05
6078    1.30591e-05
6079    1.30554e-05
6080    1.30517e-05
6081    1.3048e-05
6082    1.30442e-05
6083    1.30405e-05
6084    1.30368e-05
6085    1.30331e-05
6086    1.30293e-05
6087    1.30256e-05
6088    1.30219e-05
6089    1.30182e-05
6090    1.30145e-05
6091    1.30107e-05
6092    1.3007e-05
6093    1.30033e-05
6094    1.29996e-05
6095    1.29959e-05
6096    1.29921e-05
6097    1.29884e-05
6098    1.29847e-05
6099    1.2981e-05
6100    1.29773e-05
6101    1.29735e-05
6102    1.29698e-05
6103    1.29661e-05
6104    1.29624e-05
6105    1.29587e-05
6106    1.2955e-05
6107    1.29512e-05
6108    1.29475e-05
6109    1.29438e-05
6110    1.29401e-05
6111    1.29364e-05
6112    1.29327e-05
6113    1.2929e-05
6114    1.29252e-05
6115    1.29215e-05
6116    1.29178e-05
6117    1.29141e-05
6118    1.29104e-05
6119    1.29067e-05
6120    1.2903e-05
6121    1.28993e-05
6122    1.28955e-05
6123    1.28918e-05
6124    1.28881e-05
6125    1.28844e-05
6126    1.28807e-05
6127    1.2877e-05
6128    1.28733e-05
6129    1.28696e-05
6130    1.28659e-05
6131    1.28622e-05
6132    1.28584e-05
6133    1.28547e-05
6134    1.2851e-05
6135    1.28473e-05
6136    1.28436e-05
6137    1.28399e-05
6138    1.28362e-05
6139    1.28325e-05
6140    1.28288e-05
6141    1.28251e-05
6142    1.28214e-05
6143    1.28177e-05
6144    1.2814e-05
6145    1.28103e-05
6146    1.28066e-05
6147    1.28029e-05
6148    1.27992e-05
6149    1.27955e-05
6150    1.27917e-05
6151    1.2788e-05
6152    1.27843e-05
6153    1.27806e-05
6154    1.27769e-05
6155    1.27732e-05
6156    1.27695e-05
6157    1.27658e-05
6158    1.27621e-05
6159    1.27584e-05
6160    1.27547e-05
6161    1.2751e-05
6162    1.27473e-05
6163    1.27436e-05
6164    1.27399e-05
6165    1.27362e-05
6166    1.27325e-05
6167    1.27288e-05
6168    1.27251e-05
6169    1.27214e-05
6170    1.27177e-05
6171    1.27141e-05
6172    1.27104e-05
6173    1.27067e-05
6174    1.2703e-05
6175    1.26993e-05
6176    1.26956e-05
6177    1.26919e-05
6178    1.26882e-05
6179    1.26845e-05
6180    1.26808e-05
6181    1.26771e-05
6182    1.26734e-05
6183    1.26697e-05
6184    1.2666e-05
6185    1.26623e-05
6186    1.26586e-05
6187    1.26549e-05
6188    1.26513e-05
6189    1.26476e-05
6190    1.26439e-05
6191    1.26402e-05
6192    1.26365e-05
6193    1.26328e-05
6194    1.26291e-05
6195    1.26254e-05
6196    1.26217e-05
6197    1.2618e-05
6198    1.26144e-05
6199    1.26107e-05
6200    1.2607e-05
6201    1.26033e-05
6202    1.25996e-05
6203    1.25959e-05
6204    1.25922e-05
6205    1.25885e-05
6206    1.25849e-05
6207    1.25812e-05
6208    1.25775e-05
6209    1.25738e-05
6210    1.25701e-05
6211    1.25664e-05
6212    1.25627e-05
6213    1.25591e-05
6214    1.25554e-05
6215    1.25517e-05
6216    1.2548e-05
6217    1.25443e-05
6218    1.25406e-05
6219    1.2537e-05
6220    1.25333e-05
6221    1.25296e-05
6222    1.25259e-05
6223    1.25222e-05
6224    1.25185e-05
6225    1.25149e-05
6226    1.25112e-05
6227    1.25075e-05
6228    1.25038e-05
6229    1.25001e-05
6230    1.24965e-05
6231    1.24928e-05
6232    1.24891e-05
6233    1.24854e-05
6234    1.24818e-05
6235    1.24781e-05
6236    1.24744e-05
6237    1.24707e-05
6238    1.2467e-05
6239    1.24634e-05
6240    1.24597e-05
6241    1.2456e-05
6242    1.24523e-05
6243    1.24487e-05
6244    1.2445e-05
6245    1.24413e-05
6246    1.24376e-05
6247    1.2434e-05
6248    1.24303e-05
6249    1.24266e-05
6250    1.24229e-05
6251    1.24193e-05
6252    1.24156e-05
6253    1.24119e-05
6254    1.24083e-05
6255    1.24046e-05
6256    1.24009e-05
6257    1.23972e-05
6258    1.23936e-05
6259    1.23899e-05
6260    1.23862e-05
6261    1.23826e-05
6262    1.23789e-05
6263    1.23752e-05
6264    1.23715e-05
6265    1.23679e-05
6266    1.23642e-05
6267    1.23605e-05
6268    1.23569e-05
6269    1.23532e-05
6270    1.23495e-05
6271    1.23459e-05
6272    1.23422e-05
6273    1.23385e-05
6274    1.23349e-05
6275    1.23312e-05
6276    1.23275e-05
6277    1.23239e-05
6278    1.23202e-05
6279    1.23165e-05
6280    1.23129e-05
6281    1.23092e-05
6282    1.23056e-05
6283    1.23019e-05
6284    1.22982e-05
6285    1.22946e-05
6286    1.22909e-05
6287    1.22872e-05
6288    1.22836e-05
6289    1.22799e-05
6290    1.22763e-05
6291    1.22726e-05
6292    1.22689e-05
6293    1.22653e-05
6294    1.22616e-05
6295    1.22579e-05
6296    1.22543e-05
6297    1.22506e-05
6298    1.2247e-05
6299    1.22433e-05
6300    1.22397e-05
6301    1.2236e-05
6302    1.22323e-05
6303    1.22287e-05
6304    1.2225e-05
6305    1.22214e-05
6306    1.22177e-05
6307    1.2214e-05
6308    1.22104e-05
6309    1.22067e-05
6310    1.22031e-05
6311    1.21994e-05
6312    1.21958e-05
6313    1.21921e-05
6314    1.21885e-05
6315    1.21848e-05
6316    1.21812e-05
6317    1.21775e-05
6318    1.21738e-05
6319    1.21702e-05
6320    1.21665e-05
6321    1.21629e-05
6322    1.21592e-05
6323    1.21556e-05
6324    1.21519e-05
6325    1.21483e-05
6326    1.21446e-05
6327    1.2141e-05
6328    1.21373e-05
6329    1.21337e-05
6330    1.213e-05
6331    1.21264e-05
6332    1.21227e-05
6333    1.21191e-05
6334    1.21154e-05
6335    1.21118e-05
6336    1.21081e-05
6337    1.21045e-05
6338    1.21008e-05
6339    1.20972e-05
6340    1.20935e-05
6341    1.20899e-05
6342    1.20863e-05
6343    1.20826e-05
6344    1.2079e-05
6345    1.20753e-05
6346    1.20717e-05
6347    1.2068e-05
6348    1.20644e-05
6349    1.20607e-05
6350    1.20571e-05
6351    1.20535e-05
6352    1.20498e-05
6353    1.20462e-05
6354    1.20425e-05
6355    1.20389e-05
6356    1.20352e-05
6357    1.20316e-05
6358    1.2028e-05
6359    1.20243e-05
6360    1.20207e-05
6361    1.2017e-05
6362    1.20134e-05
6363    1.20098e-05
6364    1.20061e-05
6365    1.20025e-05
6366    1.19988e-05
6367    1.19952e-05
6368    1.19916e-05
6369    1.19879e-05
6370    1.19843e-05
6371    1.19806e-05
6372    1.1977e-05
6373    1.19734e-05
6374    1.19697e-05
6375    1.19661e-05
6376    1.19625e-05
6377    1.19588e-05
6378    1.19552e-05
6379    1.19516e-05
6380    1.19479e-05
6381    1.19443e-05
6382    1.19407e-05
6383    1.1937e-05
6384    1.19334e-05
6385    1.19297e-05
6386    1.19261e-05
6387    1.19225e-05
6388    1.19188e-05
6389    1.19152e-05
6390    1.19116e-05
6391    1.1908e-05
6392    1.19043e-05
6393    1.19007e-05
6394    1.18971e-05
6395    1.18934e-05
6396    1.18898e-05
6397    1.18862e-05
6398    1.18825e-05
6399    1.18789e-05
6400    1.18753e-05
6401    1.18717e-05
6402    1.1868e-05
6403    1.18644e-05
6404    1.18608e-05
6405    1.18571e-05
6406    1.18535e-05
6407    1.18499e-05
6408    1.18463e-05
6409    1.18426e-05
6410    1.1839e-05
6411    1.18354e-05
6412    1.18318e-05
6413    1.18281e-05
6414    1.18245e-05
6415    1.18209e-05
6416    1.18173e-05
6417    1.18136e-05
6418    1.181e-05
6419    1.18064e-05
6420    1.18028e-05
6421    1.17991e-05
6422    1.17955e-05
6423    1.17919e-05
6424    1.17883e-05
6425    1.17846e-05
6426    1.1781e-05
6427    1.17774e-05
6428    1.17738e-05
6429    1.17702e-05
6430    1.17665e-05
6431    1.17629e-05
6432    1.17593e-05
6433    1.17557e-05
6434    1.17521e-05
6435    1.17484e-05
6436    1.17448e-05
6437    1.17412e-05
6438    1.17376e-05
6439    1.1734e-05
6440    1.17304e-05
6441    1.17267e-05
6442    1.17231e-05
6443    1.17195e-05
6444    1.17159e-05
6445    1.17123e-05
6446    1.17087e-05
6447    1.1705e-05
6448    1.17014e-05
6449    1.16978e-05
6450    1.16942e-05
6451    1.16906e-05
6452    1.1687e-05
6453    1.16834e-05
6454    1.16797e-05
6455    1.16761e-05
6456    1.16725e-05
6457    1.16689e-05
6458    1.16653e-05
6459    1.16617e-05
6460    1.16581e-05
6461    1.16545e-05
6462    1.16508e-05
6463    1.16472e-05
6464    1.16436e-05
6465    1.164e-05
6466    1.16364e-05
6467    1.16328e-05
6468    1.16292e-05
6469    1.16256e-05
6470    1.1622e-05
6471    1.16184e-05
6472    1.16148e-05
6473    1.16111e-05
6474    1.16075e-05
6475    1.16039e-05
6476    1.16003e-05
6477    1.15967e-05
6478    1.15931e-05
6479    1.15895e-05
6480    1.15859e-05
6481    1.15823e-05
6482    1.15787e-05
6483    1.15751e-05
6484    1.15715e-05
6485    1.15679e-05
6486    1.15643e-05
6487    1.15607e-05
6488    1.15571e-05
6489    1.15535e-05
6490    1.15499e-05
6491    1.15463e-05
6492    1.15427e-05
6493    1.15391e-05
6494    1.15355e-05
6495    1.15319e-05
6496    1.15283e-05
6497    1.15247e-05
6498    1.15211e-05
6499    1.15175e-05
6500    1.15139e-05
6501    1.15103e-05
6502    1.15067e-05
6503    1.15031e-05
6504    1.14995e-05
6505    1.14959e-05
6506    1.14923e-05
6507    1.14887e-05
6508    1.14851e-05
6509    1.14815e-05
6510    1.14779e-05
6511    1.14743e-05
6512    1.14707e-05
6513    1.14671e-05
6514    1.14635e-05
6515    1.14599e-05
6516    1.14563e-05
6517    1.14527e-05
6518    1.14491e-05
6519    1.14455e-05
6520    1.14419e-05
6521    1.14383e-05
6522    1.14347e-05
6523    1.14311e-05
6524    1.14275e-05
6525    1.1424e-05
6526    1.14204e-05
6527    1.14168e-05
6528    1.14132e-05
6529    1.14096e-05
6530    1.1406e-05
6531    1.14024e-05
6532    1.13988e-05
6533    1.13952e-05
6534    1.13916e-05
6535    1.1388e-05
6536    1.13845e-05
6537    1.13809e-05
6538    1.13773e-05
6539    1.13737e-05
6540    1.13701e-05
6541    1.13665e-05
6542    1.13629e-05
6543    1.13593e-05
6544    1.13557e-05
6545    1.13522e-05
6546    1.13486e-05
6547    1.1345e-05
6548    1.13414e-05
6549    1.13378e-05
6550    1.13342e-05
6551    1.13306e-05
6552    1.13271e-05
6553    1.13235e-05
6554    1.13199e-05
6555    1.13163e-05
6556    1.13127e-05
6557    1.13091e-05
6558    1.13056e-05
6559    1.1302e-05
6560    1.12984e-05
6561    1.12948e-05
6562    1.12912e-05
6563    1.12877e-05
6564    1.12841e-05
6565    1.12805e-05
6566    1.12769e-05
6567    1.12733e-05
6568    1.12698e-05
6569    1.12662e-05
6570    1.12626e-05
6571    1.1259e-05
6572    1.12554e-05
6573    1.12519e-05
6574    1.12483e-05
6575    1.12447e-05
6576    1.12411e-05
6577    1.12375e-05
6578    1.1234e-05
6579    1.12304e-05
6580    1.12268e-05
6581    1.12232e-05
6582    1.12197e-05
6583    1.12161e-05
6584    1.12125e-05
6585    1.12089e-05
6586    1.12054e-05
6587    1.12018e-05
6588    1.11982e-05
6589    1.11946e-05
6590    1.11911e-05
6591    1.11875e-05
6592    1.11839e-05
6593    1.11803e-05
6594    1.11768e-05
6595    1.11732e-05
6596    1.11696e-05
6597    1.11661e-05
6598    1.11625e-05
6599    1.11589e-05
6600    1.11553e-05
6601    1.11518e-05
6602    1.11482e-05
6603    1.11446e-05
6604    1.11411e-05
6605    1.11375e-05
6606    1.11339e-05
6607    1.11304e-05
6608    1.11268e-05
6609    1.11232e-05
6610    1.11197e-05
6611    1.11161e-05
6612    1.11125e-05
6613    1.1109e-05
6614    1.11054e-05
6615    1.11018e-05
6616    1.10983e-05
6617    1.10947e-05
6618    1.10911e-05
6619    1.10876e-05
6620    1.1084e-05
6621    1.10804e-05
6622    1.10769e-05
6623    1.10733e-05
6624    1.10697e-05
6625    1.10662e-05
6626    1.10626e-05
6627    1.10591e-05
6628    1.10555e-05
6629    1.10519e-05
6630    1.10484e-05
6631    1.10448e-05
6632    1.10412e-05
6633    1.10377e-05
6634    1.10341e-05
6635    1.10306e-05
6636    1.1027e-05
6637    1.10234e-05
6638    1.10199e-05
6639    1.10163e-05
6640    1.10128e-05
6641    1.10092e-05
6642    1.10056e-05
6643    1.10021e-05
6644    1.09985e-05
6645    1.0995e-05
6646    1.09914e-05
6647    1.09879e-05
6648    1.09843e-05
6649    1.09807e-05
6650    1.09772e-05
6651    1.09736e-05
6652    1.09701e-05
6653    1.09665e-05
6654    1.0963e-05
6655    1.09594e-05
6656    1.09559e-05
6657    1.09523e-05
6658    1.09488e-05
6659    1.09452e-05
6660    1.09416e-05
6661    1.09381e-05
6662    1.09345e-05
6663    1.0931e-05
6664    1.09274e-05
6665    1.09239e-05
6666    1.09203e-05
6667    1.09168e-05
6668    1.09132e-05
6669    1.09097e-05
6670    1.09061e-05
6671    1.09026e-05
6672    1.0899e-05
6673    1.08955e-05
6674    1.08919e-05
6675    1.08884e-05
6676    1.08848e-05
6677    1.08813e-05
6678    1.08777e-05
6679    1.08742e-05
6680    1.08706e-05
6681    1.08671e-05
6682    1.08636e-05
6683    1.086e-05
6684    1.08565e-05
6685    1.08529e-05
6686    1.08494e-05
6687    1.08458e-05
6688    1.08423e-05
6689    1.08387e-05
6690    1.08352e-05
6691    1.08316e-05
6692    1.08281e-05
6693    1.08246e-05
6694    1.0821e-05
6695    1.08175e-05
6696    1.08139e-05
6697    1.08104e-05
6698    1.08068e-05
6699    1.08033e-05
6700    1.07998e-05
6701    1.07962e-05
6702    1.07927e-05
6703    1.07891e-05
6704    1.07856e-05
6705    1.07821e-05
6706    1.07785e-05
6707    1.0775e-05
6708    1.07714e-05
6709    1.07679e-05
6710    1.07644e-05
6711    1.07608e-05
6712    1.07573e-05
6713    1.07537e-05
6714    1.07502e-05
6715    1.07467e-05
6716    1.07431e-05
6717    1.07396e-05
6718    1.07361e-05
6719    1.07325e-05
6720    1.0729e-05
6721    1.07255e-05
6722    1.07219e-05
6723    1.07184e-05
6724    1.07149e-05
6725    1.07113e-05
6726    1.07078e-05
6727    1.07042e-05
6728    1.07007e-05
6729    1.06972e-05
6730    1.06936e-05
6731    1.06901e-05
6732    1.06866e-05
6733    1.06831e-05
6734    1.06795e-05
6735    1.0676e-05
6736    1.06725e-05
6737    1.06689e-05
6738    1.06654e-05
6739    1.06619e-05
6740    1.06583e-05
6741    1.06548e-05
6742    1.06513e-05
6743    1.06477e-05
6744    1.06442e-05
6745    1.06407e-05
6746    1.06372e-05
6747    1.06336e-05
6748    1.06301e-05
6749    1.06266e-05
6750    1.06231e-05
6751    1.06195e-05
6752    1.0616e-05
6753    1.06125e-05
6754    1.06089e-05
6755    1.06054e-05
6756    1.06019e-05
6757    1.05984e-05
6758    1.05948e-05
6759    1.05913e-05
6760    1.05878e-05
6761    1.05843e-05
6762    1.05808e-05
6763    1.05772e-05
6764    1.05737e-05
6765    1.05702e-05
6766    1.05667e-05
6767    1.05631e-05
6768    1.05596e-05
6769    1.05561e-05
6770    1.05526e-05
6771    1.05491e-05
6772    1.05455e-05
6773    1.0542e-05
6774    1.05385e-05
6775    1.0535e-05
6776    1.05315e-05
6777    1.05279e-05
6778    1.05244e-05
6779    1.05209e-05
6780    1.05174e-05
6781    1.05139e-05
6782    1.05103e-05
6783    1.05068e-05
6784    1.05033e-05
6785    1.04998e-05
6786    1.04963e-05
6787    1.04928e-05
6788    1.04892e-05
6789    1.04857e-05
6790    1.04822e-05
6791    1.04787e-05
6792    1.04752e-05
6793    1.04717e-05
6794    1.04682e-05
6795    1.04646e-05
6796    1.04611e-05
6797    1.04576e-05
6798    1.04541e-05
6799    1.04506e-05
6800    1.04471e-05
6801    1.04436e-05
6802    1.044e-05
6803    1.04365e-05
6804    1.0433e-05
6805    1.04295e-05
6806    1.0426e-05
6807    1.04225e-05
6808    1.0419e-05
6809    1.04155e-05
6810    1.0412e-05
6811    1.04085e-05
6812    1.04049e-05
6813    1.04014e-05
6814    1.03979e-05
6815    1.03944e-05
6816    1.03909e-05
6817    1.03874e-05
6818    1.03839e-05
6819    1.03804e-05
6820    1.03769e-05
6821    1.03734e-05
6822    1.03699e-05
6823    1.03664e-05
6824    1.03629e-05
6825    1.03593e-05
6826    1.03558e-05
6827    1.03523e-05
6828    1.03488e-05
6829    1.03453e-05
6830    1.03418e-05
6831    1.03383e-05
6832    1.03348e-05
6833    1.03313e-05
6834    1.03278e-05
6835    1.03243e-05
6836    1.03208e-05
6837    1.03173e-05
6838    1.03138e-05
6839    1.03103e-05
6840    1.03068e-05
6841    1.03033e-05
6842    1.02998e-05
6843    1.02963e-05
6844    1.02928e-05
6845    1.02893e-05
6846    1.02858e-05
6847    1.02823e-05
6848    1.02788e-05
6849    1.02753e-05
6850    1.02718e-05
6851    1.02683e-05
6852    1.02648e-05
6853    1.02613e-05
6854    1.02578e-05
6855    1.02543e-05
6856    1.02508e-05
6857    1.02473e-05
6858    1.02438e-05
6859    1.02403e-05
6860    1.02368e-05
6861    1.02333e-05
6862    1.02299e-05
6863    1.02264e-05
6864    1.02229e-05
6865    1.02194e-05
6866    1.02159e-05
6867    1.02124e-05
6868    1.02089e-05
6869    1.02054e-05
6870    1.02019e-05
6871    1.01984e-05
6872    1.01949e-05
6873    1.01914e-05
6874    1.01879e-05
6875    1.01844e-05
6876    1.0181e-05
6877    1.01775e-05
6878    1.0174e-05
6879    1.01705e-05
6880    1.0167e-05
6881    1.01635e-05
6882    1.016e-05
6883    1.01565e-05
6884    1.0153e-05
6885    1.01496e-05
6886    1.01461e-05
6887    1.01426e-05
6888    1.01391e-05
6889    1.01356e-05
6890    1.01321e-05
6891    1.01286e-05
6892    1.01251e-05
6893    1.01217e-05
6894    1.01182e-05
6895    1.01147e-05
6896    1.01112e-05
6897    1.01077e-05
6898    1.01042e-05
6899    1.01008e-05
6900    1.00973e-05
6901    1.00938e-05
6902    1.00903e-05
6903    1.00868e-05
6904    1.00833e-05
6905    1.00799e-05
6906    1.00764e-05
6907    1.00729e-05
6908    1.00694e-05
6909    1.00659e-05
6910    1.00624e-05
6911    1.0059e-05
6912    1.00555e-05
6913    1.0052e-05
6914    1.00485e-05
6915    1.0045e-05
6916    1.00416e-05
6917    1.00381e-05
6918    1.00346e-05
6919    1.00311e-05
6920    1.00277e-05
6921    1.00242e-05
6922    1.00207e-05
6923    1.00172e-05
6924    1.00137e-05
6925    1.00103e-05
6926    1.00068e-05
6927    1.00033e-05
6928    9.99984e-06
6929    9.99636e-06
6930    9.99289e-06
6931    9.98941e-06
6932    9.98594e-06
6933    9.98246e-06
6934    9.97899e-06
6935    9.97551e-06
6936    9.97204e-06
6937    9.96857e-06
6938    9.96509e-06
6939    9.96162e-06
6940    9.95815e-06
6941    9.95468e-06
6942    9.95121e-06
6943    9.94773e-06
6944    9.94426e-06
6945    9.94079e-06
6946    9.93732e-06
6947    9.93385e-06
6948    9.93038e-06
6949    9.92691e-06
6950    9.92344e-06
6951    9.91997e-06
6952    9.9165e-06
6953    9.91303e-06
6954    9.90957e-06
6955    9.9061e-06
6956    9.90263e-06
6957    9.89916e-06
6958    9.8957e-06
6959    9.89223e-06
6960    9.88876e-06
6961    9.8853e-06
6962    9.88183e-06
6963    9.87836e-06
6964    9.8749e-06
6965    9.87143e-06
6966    9.86797e-06
6967    9.8645e-06
6968    9.86104e-06
6969    9.85758e-06
6970    9.85411e-06
6971    9.85065e-06
6972    9.84718e-06
6973    9.84372e-06
6974    9.84026e-06
6975    9.8368e-06
6976    9.83333e-06
6977    9.82987e-06
6978    9.82641e-06
6979    9.82295e-06
6980    9.81949e-06
6981    9.81603e-06
6982    9.81257e-06
6983    9.80911e-06
6984    9.80565e-06
6985    9.80219e-06
6986    9.79873e-06
6987    9.79527e-06
6988    9.79181e-06
6989    9.78835e-06
6990    9.7849e-06
6991    9.78144e-06
6992    9.77798e-06
6993    9.77452e-06
6994    9.77107e-06
6995    9.76761e-06
6996    9.76415e-06
6997    9.7607e-06
6998    9.75724e-06
6999    9.75379e-06
7000    9.75033e-06
7001    9.74688e-06
7002    9.74342e-06
7003    9.73997e-06
7004    9.73651e-06
7005    9.73306e-06
7006    9.72961e-06
7007    9.72615e-06
7008    9.7227e-06
7009    9.71925e-06
7010    9.71579e-06
7011    9.71234e-06
7012    9.70889e-06
7013    9.70544e-06
7014    9.70199e-06
7015    9.69854e-06
7016    9.69509e-06
7017    9.69164e-06
7018    9.68819e-06
7019    9.68474e-06
7020    9.68129e-06
7021    9.67784e-06
7022    9.67439e-06
7023    9.67094e-06
7024    9.66749e-06
7025    9.66404e-06
7026    9.6606e-06
7027    9.65715e-06
7028    9.6537e-06
7029    9.65025e-06
7030    9.64681e-06
7031    9.64336e-06
7032    9.63991e-06
7033    9.63647e-06
7034    9.63302e-06
7035    9.62958e-06
7036    9.62613e-06
7037    9.62269e-06
7038    9.61924e-06
7039    9.6158e-06
7040    9.61236e-06
7041    9.60891e-06
7042    9.60547e-06
7043    9.60203e-06
7044    9.59858e-06
7045    9.59514e-06
7046    9.5917e-06
7047    9.58826e-06
7048    9.58482e-06
7049    9.58137e-06
7050    9.57793e-06
7051    9.57449e-06
7052    9.57105e-06
7053    9.56761e-06
7054    9.56417e-06
7055    9.56073e-06
7056    9.55729e-06
7057    9.55385e-06
7058    9.55042e-06
7059    9.54698e-06
7060    9.54354e-06
7061    9.5401e-06
7062    9.53666e-06
7063    9.53323e-06
7064    9.52979e-06
7065    9.52635e-06
7066    9.52292e-06
7067    9.51948e-06
7068    9.51604e-06
7069    9.51261e-06
7070    9.50917e-06
7071    9.50574e-06
7072    9.5023e-06
7073    9.49887e-06
7074    9.49544e-06
7075    9.492e-06
7076    9.48857e-06
7077    9.48514e-06
7078    9.4817e-06
7079    9.47827e-06
7080    9.47484e-06
7081    9.4714e-06
7082    9.46797e-06
7083    9.46454e-06
7084    9.46111e-06
7085    9.45768e-06
7086    9.45425e-06
7087    9.45082e-06
7088    9.44739e-06
7089    9.44396e-06
7090    9.44053e-06
7091    9.4371e-06
7092    9.43367e-06
7093    9.43024e-06
7094    9.42681e-06
7095    9.42338e-06
7096    9.41996e-06
7097    9.41653e-06
7098    9.4131e-06
7099    9.40967e-06
7100    9.40625e-06
7101    9.40282e-06
7102    9.3994e-06
7103    9.39597e-06
7104    9.39254e-06
7105    9.38912e-06
7106    9.38569e-06
7107    9.38227e-06
7108    9.37884e-06
7109    9.37542e-06
7110    9.372e-06
7111    9.36857e-06
7112    9.36515e-06
7113    9.36173e-06
7114    9.3583e-06
7115    9.35488e-06
7116    9.35146e-06
7117    9.34804e-06
7118    9.34461e-06
7119    9.34119e-06
7120    9.33777e-06
7121    9.33435e-06
7122    9.33093e-06
7123    9.32751e-06
7124    9.32409e-06
7125    9.32067e-06
7126    9.31725e-06
7127    9.31383e-06
7128    9.31041e-06
7129    9.30699e-06
7130    9.30358e-06
7131    9.30016e-06
7132    9.29674e-06
7133    9.29332e-06
7134    9.28991e-06
7135    9.28649e-06
7136    9.28307e-06
7137    9.27966e-06
7138    9.27624e-06
7139    9.27282e-06
7140    9.26941e-06
7141    9.26599e-06
7142    9.26258e-06
7143    9.25916e-06
7144    9.25575e-06
7145    9.25234e-06
7146    9.24892e-06
7147    9.24551e-06
7148    9.2421e-06
7149    9.23868e-06
7150    9.23527e-06
7151    9.23186e-06
7152    9.22845e-06
7153    9.22503e-06
7154    9.22162e-06
7155    9.21821e-06
7156    9.2148e-06
7157    9.21139e-06
7158    9.20798e-06
7159    9.20457e-06
7160    9.20116e-06
7161    9.19775e-06
7162    9.19434e-06
7163    9.19093e-06
7164    9.18752e-06
7165    9.18412e-06
7166    9.18071e-06
7167    9.1773e-06
7168    9.17389e-06
7169    9.17048e-06
7170    9.16708e-06
7171    9.16367e-06
7172    9.16026e-06
7173    9.15686e-06
7174    9.15345e-06
7175    9.15005e-06
7176    9.14664e-06
7177    9.14324e-06
7178    9.13983e-06
7179    9.13643e-06
7180    9.13302e-06
7181    9.12962e-06
7182    9.12622e-06
7183    9.12281e-06
7184    9.11941e-06
7185    9.11601e-06
7186    9.11261e-06
7187    9.1092e-06
7188    9.1058e-06
7189    9.1024e-06
7190    9.099e-06
7191    9.0956e-06
7192    9.0922e-06
7193    9.0888e-06
7194    9.0854e-06
7195    9.082e-06
7196    9.0786e-06
7197    9.0752e-06
7198    9.0718e-06
7199    9.0684e-06
7200    9.065e-06
7201    9.0616e-06
7202    9.0582e-06
7203    9.05481e-06
7204    9.05141e-06
7205    9.04801e-06
7206    9.04462e-06
7207    9.04122e-06
7208    9.03782e-06
7209    9.03443e-06
7210    9.03103e-06
7211    9.02764e-06
7212    9.02424e-06
7213    9.02085e-06
7214    9.01745e-06
7215    9.01406e-06
7216    9.01066e-06
7217    9.00727e-06
7218    9.00388e-06
7219    9.00048e-06
7220    8.99709e-06
7221    8.9937e-06
7222    8.99031e-06
7223    8.98691e-06
7224    8.98352e-06
7225    8.98013e-06
7226    8.97674e-06
7227    8.97335e-06
7228    8.96996e-06
7229    8.96657e-06
7230    8.96318e-06
7231    8.95979e-06
7232    8.9564e-06
7233    8.95301e-06
7234    8.94962e-06
7235    8.94623e-06
7236    8.94284e-06
7237    8.93945e-06
7238    8.93607e-06
7239    8.93268e-06
7240    8.92929e-06
7241    8.92591e-06
7242    8.92252e-06
7243    8.91913e-06
7244    8.91575e-06
7245    8.91236e-06
7246    8.90897e-06
7247    8.90559e-06
7248    8.9022e-06
7249    8.89882e-06
7250    8.89544e-06
7251    8.89205e-06
7252    8.88867e-06
7253    8.88528e-06
7254    8.8819e-06
7255    8.87852e-06
7256    8.87513e-06
7257    8.87175e-06
7258    8.86837e-06
7259    8.86499e-06
7260    8.86161e-06
7261    8.85823e-06
7262    8.85484e-06
7263    8.85146e-06
7264    8.84808e-06
7265    8.8447e-06
7266    8.84132e-06
7267    8.83794e-06
7268    8.83456e-06
7269    8.83118e-06
7270    8.82781e-06
7271    8.82443e-06
7272    8.82105e-06
7273    8.81767e-06
7274    8.81429e-06
7275    8.81092e-06
7276    8.80754e-06
7277    8.80416e-06
7278    8.80079e-06
7279    8.79741e-06
7280    8.79403e-06
7281    8.79066e-06
7282    8.78728e-06
7283    8.78391e-06
7284    8.78053e-06
7285    8.77716e-06
7286    8.77378e-06
7287    8.77041e-06
7288    8.76704e-06
7289    8.76366e-06
7290    8.76029e-06
7291    8.75692e-06
7292    8.75354e-06
7293    8.75017e-06
7294    8.7468e-06
7295    8.74343e-06
7296    8.74006e-06
7297    8.73668e-06
7298    8.73331e-06
7299    8.72994e-06
7300    8.72657e-06
7301    8.7232e-06
7302    8.71983e-06
7303    8.71646e-06
7304    8.71309e-06
7305    8.70972e-06
7306    8.70636e-06
7307    8.70299e-06
7308    8.69962e-06
7309    8.69625e-06
7310    8.69288e-06
7311    8.68952e-06
7312    8.68615e-06
7313    8.68278e-06
7314    8.67942e-06
7315    8.67605e-06
7316    8.67268e-06
7317    8.66932e-06
7318    8.66595e-06
7319    8.66259e-06
7320    8.65922e-06
7321    8.65586e-06
7322    8.6525e-06
7323    8.64913e-06
7324    8.64577e-06
7325    8.6424e-06
7326    8.63904e-06
7327    8.63568e-06
7328    8.63232e-06
7329    8.62895e-06
7330    8.62559e-06
7331    8.62223e-06
7332    8.61887e-06
7333    8.61551e-06
7334    8.61215e-06
7335    8.60879e-06
7336    8.60543e-06
7337    8.60207e-06
7338    8.59871e-06
7339    8.59535e-06
7340    8.59199e-06
7341    8.58863e-06
7342    8.58527e-06
7343    8.58191e-06
7344    8.57855e-06
7345    8.5752e-06
7346    8.57184e-06
7347    8.56848e-06
7348    8.56512e-06
7349    8.56177e-06
7350    8.55841e-06
7351    8.55505e-06
7352    8.5517e-06
7353    8.54834e-06
7354    8.54499e-06
7355    8.54163e-06
7356    8.53828e-06
7357    8.53492e-06
7358    8.53157e-06
7359    8.52822e-06
7360    8.52486e-06
7361    8.52151e-06
7362    8.51816e-06
7363    8.5148e-06
7364    8.51145e-06
7365    8.5081e-06
7366    8.50475e-06
7367    8.50139e-06
7368    8.49804e-06
7369    8.49469e-06
7370    8.49134e-06
7371    8.48799e-06
7372    8.48464e-06
7373    8.48129e-06
7374    8.47794e-06
7375    8.47459e-06
7376    8.47124e-06
7377    8.46789e-06
7378    8.46455e-06
7379    8.4612e-06
7380    8.45785e-06
7381    8.4545e-06
7382    8.45115e-06
7383    8.44781e-06
7384    8.44446e-06
7385    8.44111e-06
7386    8.43777e-06
7387    8.43442e-06
7388    8.43107e-06
7389    8.42773e-06
7390    8.42438e-06
7391    8.42104e-06
7392    8.41769e-06
7393    8.41435e-06
7394    8.41101e-06
7395    8.40766e-06
7396    8.40432e-06
7397    8.40098e-06
7398    8.39763e-06
7399    8.39429e-06
7400    8.39095e-06
7401    8.3876e-06
7402    8.38426e-06
7403    8.38092e-06
7404    8.37758e-06
7405    8.37424e-06
7406    8.3709e-06
7407    8.36756e-06
7408    8.36422e-06
7409    8.36088e-06
7410    8.35754e-06
7411    8.3542e-06
7412    8.35086e-06
7413    8.34752e-06
7414    8.34418e-06
7415    8.34084e-06
7416    8.33751e-06
7417    8.33417e-06
7418    8.33083e-06
7419    8.32749e-06
7420    8.32416e-06
7421    8.32082e-06
7422    8.31748e-06
7423    8.31415e-06
7424    8.31081e-06
7425    8.30748e-06
7426    8.30414e-06
7427    8.30081e-06
7428    8.29747e-06
7429    8.29414e-06
7430    8.2908e-06
7431    8.28747e-06
7432    8.28414e-06
7433    8.2808e-06
7434    8.27747e-06
7435    8.27414e-06
7436    8.2708e-06
7437    8.26747e-06
7438    8.26414e-06
7439    8.26081e-06
7440    8.25748e-06
7441    8.25415e-06
7442    8.25082e-06
7443    8.24749e-06
7444    8.24415e-06
7445    8.24082e-06
7446    8.2375e-06
7447    8.23417e-06
7448    8.23084e-06
7449    8.22751e-06
7450    8.22418e-06
7451    8.22085e-06
7452    8.21752e-06
7453    8.2142e-06
7454    8.21087e-06
7455    8.20754e-06
7456    8.20421e-06
7457    8.20089e-06
7458    8.19756e-06
7459    8.19424e-06
7460    8.19091e-06
7461    8.18758e-06
7462    8.18426e-06
7463    8.18093e-06
7464    8.17761e-06
7465    8.17428e-06
7466    8.17096e-06
7467    8.16764e-06
7468    8.16431e-06
7469    8.16099e-06
7470    8.15767e-06
7471    8.15434e-06
7472    8.15102e-06
7473    8.1477e-06
7474    8.14438e-06
7475    8.14106e-06
7476    8.13773e-06
7477    8.13441e-06
7478    8.13109e-06
7479    8.12777e-06
7480    8.12445e-06
7481    8.12113e-06
7482    8.11781e-06
7483    8.11449e-06
7484    8.11117e-06
7485    8.10786e-06
7486    8.10454e-06
7487    8.10122e-06
7488    8.0979e-06
7489    8.09458e-06
7490    8.09127e-06
7491    8.08795e-06
7492    8.08463e-06
7493    8.08131e-06
7494    8.078e-06
7495    8.07468e-06
7496    8.07137e-06
7497    8.06805e-06
7498    8.06474e-06
7499    8.06142e-06
7500    8.05811e-06
7501    8.05479e-06
7502    8.05148e-06
7503    8.04816e-06
7504    8.04485e-06
7505    8.04154e-06
7506    8.03822e-06
7507    8.03491e-06
7508    8.0316e-06
7509    8.02829e-06
7510    8.02497e-06
7511    8.02166e-06
7512    8.01835e-06
7513    8.01504e-06
7514    8.01173e-06
7515    8.00842e-06
7516    8.00511e-06
7517    8.0018e-06
7518    7.99849e-06
7519    7.99518e-06
7520    7.99187e-06
7521    7.98856e-06
7522    7.98525e-06
7523    7.98194e-06
7524    7.97864e-06
7525    7.97533e-06
7526    7.97202e-06
7527    7.96871e-06
7528    7.96541e-06
7529    7.9621e-06
7530    7.95879e-06
7531    7.95549e-06
7532    7.95218e-06
7533    7.94888e-06
7534    7.94557e-06
7535    7.94227e-06
7536    7.93896e-06
7537    7.93566e-06
7538    7.93235e-06
7539    7.92905e-06
7540    7.92575e-06
7541    7.92244e-06
7542    7.91914e-06
7543    7.91584e-06
7544    7.91253e-06
7545    7.90923e-06
7546    7.90593e-06
7547    7.90263e-06
7548    7.89933e-06
7549    7.89603e-06
7550    7.89272e-06
7551    7.88942e-06
7552    7.88612e-06
7553    7.88282e-06
7554    7.87952e-06
7555    7.87622e-06
7556    7.87293e-06
7557    7.86963e-06
7558    7.86633e-06
7559    7.86303e-06
7560    7.85973e-06
7561    7.85643e-06
7562    7.85314e-06
7563    7.84984e-06
7564    7.84654e-06
7565    7.84324e-06
7566    7.83995e-06
7567    7.83665e-06
7568    7.83336e-06
7569    7.83006e-06
7570    7.82677e-06
7571    7.82347e-06
7572    7.82018e-06
7573    7.81688e-06
7574    7.81359e-06
7575    7.81029e-06
7576    7.807e-06
7577    7.80371e-06
7578    7.80041e-06
7579    7.79712e-06
7580    7.79383e-06
7581    7.79053e-06
7582    7.78724e-06
7583    7.78395e-06
7584    7.78066e-06
7585    7.77737e-06
7586    7.77408e-06
7587    7.77079e-06
7588    7.7675e-06
7589    7.76421e-06
7590    7.76092e-06
7591    7.75763e-06
7592    7.75434e-06
7593    7.75105e-06
7594    7.74776e-06
7595    7.74447e-06
7596    7.74118e-06
7597    7.73789e-06
7598    7.73461e-06
7599    7.73132e-06
7600    7.72803e-06
7601    7.72475e-06
7602    7.72146e-06
7603    7.71817e-06
7604    7.71489e-06
7605    7.7116e-06
7606    7.70832e-06
7607    7.70503e-06
7608    7.70175e-06
7609    7.69846e-06
7610    7.69518e-06
7611    7.69189e-06
7612    7.68861e-06
7613    7.68533e-06
7614    7.68204e-06
7615    7.67876e-06
7616    7.67548e-06
7617    7.67219e-06
7618    7.66891e-06
7619    7.66563e-06
7620    7.66235e-06
7621    7.65907e-06
7622    7.65579e-06
7623    7.65251e-06
7624    7.64923e-06
7625    7.64594e-06
7626    7.64266e-06
7627    7.63939e-06
7628    7.63611e-06
7629    7.63283e-06
7630    7.62955e-06
7631    7.62627e-06
7632    7.62299e-06
7633    7.61971e-06
7634    7.61644e-06
7635    7.61316e-06
7636    7.60988e-06
7637    7.6066e-06
7638    7.60333e-06
7639    7.60005e-06
7640    7.59677e-06
7641    7.5935e-06
7642    7.59022e-06
7643    7.58695e-06
7644    7.58367e-06
7645    7.5804e-06
7646    7.57712e-06
7647    7.57385e-06
7648    7.57058e-06
7649    7.5673e-06
7650    7.56403e-06
7651    7.56076e-06
7652    7.55748e-06
7653    7.55421e-06
7654    7.55094e-06
7655    7.54767e-06
7656    7.54439e-06
7657    7.54112e-06
7658    7.53785e-06
7659    7.53458e-06
7660    7.53131e-06
7661    7.52804e-06
7662    7.52477e-06
7663    7.5215e-06
7664    7.51823e-06
7665    7.51496e-06
7666    7.51169e-06
7667    7.50842e-06
7668    7.50516e-06
7669    7.50189e-06
7670    7.49862e-06
7671    7.49535e-06
7672    7.49208e-06
7673    7.48882e-06
7674    7.48555e-06
7675    7.48228e-06
7676    7.47902e-06
7677    7.47575e-06
7678    7.47249e-06
7679    7.46922e-06
7680    7.46596e-06
7681    7.46269e-06
7682    7.45943e-06
7683    7.45616e-06
7684    7.4529e-06
7685    7.44963e-06
7686    7.44637e-06
7687    7.44311e-06
7688    7.43984e-06
7689    7.43658e-06
7690    7.43332e-06
7691    7.43006e-06
7692    7.42679e-06
7693    7.42353e-06
7694    7.42027e-06
7695    7.41701e-06
7696    7.41375e-06
7697    7.41049e-06
7698    7.40723e-06
7699    7.40397e-06
7700    7.40071e-06
7701    7.39745e-06
7702    7.39419e-06
7703    7.39093e-06
7704    7.38767e-06
7705    7.38442e-06
7706    7.38116e-06
7707    7.3779e-06
7708    7.37464e-06
7709    7.37139e-06
7710    7.36813e-06
7711    7.36487e-06
7712    7.36162e-06
7713    7.35836e-06
7714    7.3551e-06
7715    7.35185e-06
7716    7.34859e-06
7717    7.34534e-06
7718    7.34208e-06
7719    7.33883e-06
7720    7.33557e-06
7721    7.33232e-06
7722    7.32907e-06
7723    7.32581e-06
7724    7.32256e-06
7725    7.31931e-06
7726    7.31605e-06
7727    7.3128e-06
7728    7.30955e-06
7729    7.3063e-06
7730    7.30305e-06
7731    7.2998e-06
7732    7.29654e-06
7733    7.29329e-06
7734    7.29004e-06
7735    7.28679e-06
7736    7.28354e-06
7737    7.28029e-06
7738    7.27704e-06
7739    7.2738e-06
7740    7.27055e-06
7741    7.2673e-06
7742    7.26405e-06
7743    7.2608e-06
7744    7.25755e-06
7745    7.25431e-06
7746    7.25106e-06
7747    7.24781e-06
7748    7.24457e-06
7749    7.24132e-06
7750    7.23807e-06
7751    7.23483e-06
7752    7.23158e-06
7753    7.22834e-06
7754    7.22509e-06
7755    7.22185e-06
7756    7.2186e-06
7757    7.21536e-06
7758    7.21212e-06
7759    7.20887e-06
7760    7.20563e-06
7761    7.20239e-06
7762    7.19914e-06
7763    7.1959e-06
7764    7.19266e-06
7765    7.18942e-06
7766    7.18617e-06
7767    7.18293e-06
7768    7.17969e-06
7769    7.17645e-06
7770    7.17321e-06
7771    7.16997e-06
7772    7.16673e-06
7773    7.16349e-06
7774    7.16025e-06
7775    7.15701e-06
7776    7.15377e-06
7777    7.15053e-06
7778    7.1473e-06
7779    7.14406e-06
7780    7.14082e-06
7781    7.13758e-06
7782    7.13434e-06
7783    7.13111e-06
7784    7.12787e-06
7785    7.12463e-06
7786    7.1214e-06
7787    7.11816e-06
7788    7.11493e-06
7789    7.11169e-06
7790    7.10846e-06
7791    7.10522e-06
7792    7.10199e-06
7793    7.09875e-06
7794    7.09552e-06
7795    7.09228e-06
7796    7.08905e-06
7797    7.08582e-06
7798    7.08258e-06
7799    7.07935e-06
7800    7.07612e-06
7801    7.07289e-06
7802    7.06966e-06
7803    7.06642e-06
7804    7.06319e-06
7805    7.05996e-06
7806    7.05673e-06
7807    7.0535e-06
7808    7.05027e-06
7809    7.04704e-06
7810    7.04381e-06
7811    7.04058e-06
7812    7.03735e-06
7813    7.03412e-06
7814    7.03089e-06
7815    7.02767e-06
7816    7.02444e-06
7817    7.02121e-06
7818    7.01798e-06
7819    7.01475e-06
7820    7.01153e-06
7821    7.0083e-06
7822    7.00507e-06
7823    7.00185e-06
7824    6.99862e-06
7825    6.9954e-06
7826    6.99217e-06
7827    6.98895e-06
7828    6.98572e-06
7829    6.9825e-06
7830    6.97927e-06
7831    6.97605e-06
7832    6.97282e-06
7833    6.9696e-06
7834    6.96638e-06
7835    6.96316e-06
7836    6.95993e-06
7837    6.95671e-06
7838    6.95349e-06
7839    6.95027e-06
7840    6.94704e-06
7841    6.94382e-06
7842    6.9406e-06
7843    6.93738e-06
7844    6.93416e-06
7845    6.93094e-06
7846    6.92772e-06
7847    6.9245e-06
7848    6.92128e-06
7849    6.91806e-06
7850    6.91484e-06
7851    6.91163e-06
7852    6.90841e-06
7853    6.90519e-06
7854    6.90197e-06
7855    6.89875e-06
7856    6.89554e-06
7857    6.89232e-06
7858    6.8891e-06
7859    6.88589e-06
7860    6.88267e-06
7861    6.87945e-06
7862    6.87624e-06
7863    6.87302e-06
7864    6.86981e-06
7865    6.86659e-06
7866    6.86338e-06
7867    6.86016e-06
7868    6.85695e-06
7869    6.85374e-06
7870    6.85052e-06
7871    6.84731e-06
7872    6.8441e-06
7873    6.84088e-06
7874    6.83767e-06
7875    6.83446e-06
7876    6.83125e-06
7877    6.82804e-06
7878    6.82482e-06
7879    6.82161e-06
7880    6.8184e-06
7881    6.81519e-06
7882    6.81198e-06
7883    6.80877e-06
7884    6.80556e-06
7885    6.80235e-06
7886    6.79914e-06
7887    6.79594e-06
7888    6.79273e-06
7889    6.78952e-06
7890    6.78631e-06
7891    6.7831e-06
7892    6.77989e-06
7893    6.77669e-06
7894    6.77348e-06
7895    6.77027e-06
7896    6.76707e-06
7897    6.76386e-06
7898    6.76066e-06
7899    6.75745e-06
7900    6.75424e-06
7901    6.75104e-06
7902    6.74783e-06
7903    6.74463e-06
7904    6.74143e-06
7905    6.73822e-06
7906    6.73502e-06
7907    6.73181e-06
7908    6.72861e-06
7909    6.72541e-06
7910    6.72221e-06
7911    6.719e-06
7912    6.7158e-06
7913    6.7126e-06
7914    6.7094e-06
7915    6.7062e-06
7916    6.703e-06
7917    6.69979e-06
7918    6.69659e-06
7919    6.69339e-06
7920    6.69019e-06
7921    6.68699e-06
7922    6.68379e-06
7923    6.6806e-06
7924    6.6774e-06
7925    6.6742e-06
7926    6.671e-06
7927    6.6678e-06
7928    6.6646e-06
7929    6.66141e-06
7930    6.65821e-06
7931    6.65501e-06
7932    6.65182e-06
7933    6.64862e-06
7934    6.64542e-06
7935    6.64223e-06
7936    6.63903e-06
7937    6.63584e-06
7938    6.63264e-06
7939    6.62945e-06
7940    6.62625e-06
7941    6.62306e-06
7942    6.61986e-06
7943    6.61667e-06
7944    6.61348e-06
7945    6.61028e-06
7946    6.60709e-06
7947    6.6039e-06
7948    6.6007e-06
7949    6.59751e-06
7950    6.59432e-06
7951    6.59113e-06
7952    6.58794e-06
7953    6.58475e-06
7954    6.58156e-06
7955    6.57836e-06
7956    6.57517e-06
7957    6.57198e-06
7958    6.56879e-06
7959    6.56561e-06
7960    6.56242e-06
7961    6.55923e-06
7962    6.55604e-06
7963    6.55285e-06
7964    6.54966e-06
7965    6.54647e-06
7966    6.54329e-06
7967    6.5401e-06
7968    6.53691e-06
7969    6.53373e-06
7970    6.53054e-06
7971    6.52735e-06
7972    6.52417e-06
7973    6.52098e-06
7974    6.5178e-06
7975    6.51461e-06
7976    6.51143e-06
7977    6.50824e-06
7978    6.50506e-06
7979    6.50187e-06
7980    6.49869e-06
7981    6.4955e-06
7982    6.49232e-06
7983    6.48914e-06
7984    6.48596e-06
7985    6.48277e-06
7986    6.47959e-06
7987    6.47641e-06
7988    6.47323e-06
7989    6.47005e-06
7990    6.46686e-06
7991    6.46368e-06
7992    6.4605e-06
7993    6.45732e-06
7994    6.45414e-06
7995    6.45096e-06
7996    6.44778e-06
7997    6.4446e-06
7998    6.44143e-06
7999    6.43825e-06
8000    6.43507e-06
8001    6.43189e-06
8002    6.42871e-06
8003    6.42553e-06
8004    6.42236e-06
8005    6.41918e-06
8006    6.416e-06
8007    6.41283e-06
8008    6.40965e-06
8009    6.40647e-06
8010    6.4033e-06
8011    6.40012e-06
8012    6.39695e-06
8013    6.39377e-06
8014    6.3906e-06
8015    6.38742e-06
8016    6.38425e-06
8017    6.38108e-06
8018    6.3779e-06
8019    6.37473e-06
8020    6.37156e-06
8021    6.36838e-06
8022    6.36521e-06
8023    6.36204e-06
8024    6.35887e-06
8025    6.35569e-06
8026    6.35252e-06
8027    6.34935e-06
8028    6.34618e-06
8029    6.34301e-06
8030    6.33984e-06
8031    6.33667e-06
8032    6.3335e-06
8033    6.33033e-06
8034    6.32716e-06
8035    6.32399e-06
8036    6.32082e-06
8037    6.31765e-06
8038    6.31449e-06
8039    6.31132e-06
8040    6.30815e-06
8041    6.30498e-06
8042    6.30181e-06
8043    6.29865e-06
8044    6.29548e-06
8045    6.29231e-06
8046    6.28915e-06
8047    6.28598e-06
8048    6.28282e-06
8049    6.27965e-06
8050    6.27649e-06
8051    6.27332e-06
8052    6.27016e-06
8053    6.26699e-06
8054    6.26383e-06
8055    6.26067e-06
8056    6.2575e-06
8057    6.25434e-06
8058    6.25118e-06
8059    6.24801e-06
8060    6.24485e-06
8061    6.24169e-06
8062    6.23853e-06
8063    6.23536e-06
8064    6.2322e-06
8065    6.22904e-06
8066    6.22588e-06
8067    6.22272e-06
8068    6.21956e-06
8069    6.2164e-06
8070    6.21324e-06
8071    6.21008e-06
8072    6.20692e-06
8073    6.20376e-06
8074    6.2006e-06
8075    6.19745e-06
8076    6.19429e-06
8077    6.19113e-06
8078    6.18797e-06
8079    6.18482e-06
8080    6.18166e-06
8081    6.1785e-06
8082    6.17535e-06
8083    6.17219e-06
8084    6.16903e-06
8085    6.16588e-06
8086    6.16272e-06
8087    6.15957e-06
8088    6.15641e-06
8089    6.15326e-06
8090    6.1501e-06
8091    6.14695e-06
8092    6.14379e-06
8093    6.14064e-06
8094    6.13749e-06
8095    6.13433e-06
8096    6.13118e-06
8097    6.12803e-06
8098    6.12488e-06
8099    6.12172e-06
8100    6.11857e-06
8101    6.11542e-06
8102    6.11227e-06
8103    6.10912e-06
8104    6.10597e-06
8105    6.10282e-06
8106    6.09967e-06
8107    6.09652e-06
8108    6.09337e-06
8109    6.09022e-06
8110    6.08707e-06
8111    6.08392e-06
8112    6.08077e-06
8113    6.07762e-06
8114    6.07448e-06
8115    6.07133e-06
8116    6.06818e-06
8117    6.06503e-06
8118    6.06189e-06
8119    6.05874e-06
8120    6.05559e-06
8121    6.05245e-06
8122    6.0493e-06
8123    6.04616e-06
8124    6.04301e-06
8125    6.03987e-06
8126    6.03672e-06
8127    6.03358e-06
8128    6.03043e-06
8129    6.02729e-06
8130    6.02414e-06
8131    6.021e-06
8132    6.01786e-06
8133    6.01471e-06
8134    6.01157e-06
8135    6.00843e-06
8136    6.00529e-06
8137    6.00215e-06
8138    5.999e-06
8139    5.99586e-06
8140    5.99272e-06
8141    5.98958e-06
8142    5.98644e-06
8143    5.9833e-06
8144    5.98016e-06
8145    5.97702e-06
8146    5.97388e-06
8147    5.97074e-06
8148    5.9676e-06
8149    5.96446e-06
8150    5.96133e-06
8151    5.95819e-06
8152    5.95505e-06
8153    5.95191e-06
8154    5.94877e-06
8155    5.94564e-06
8156    5.9425e-06
8157    5.93936e-06
8158    5.93623e-06
8159    5.93309e-06
8160    5.92996e-06
8161    5.92682e-06
8162    5.92368e-06
8163    5.92055e-06
8164    5.91742e-06
8165    5.91428e-06
8166    5.91115e-06
8167    5.90801e-06
8168    5.90488e-06
8169    5.90175e-06
8170    5.89861e-06
8171    5.89548e-06
8172    5.89235e-06
8173    5.88921e-06
8174    5.88608e-06
8175    5.88295e-06
8176    5.87982e-06
8177    5.87669e-06
8178    5.87356e-06
8179    5.87043e-06
8180    5.8673e-06
8181    5.86417e-06
8182    5.86104e-06
8183    5.85791e-06
8184    5.85478e-06
8185    5.85165e-06
8186    5.84852e-06
8187    5.84539e-06
8188    5.84226e-06
8189    5.83913e-06
8190    5.83601e-06
8191    5.83288e-06
8192    5.82975e-06
8193    5.82662e-06
8194    5.8235e-06
8195    5.82037e-06
8196    5.81724e-06
8197    5.81412e-06
8198    5.81099e-06
8199    5.80787e-06
8200    5.80474e-06
8201    5.80162e-06
8202    5.79849e-06
8203    5.79537e-06
8204    5.79224e-06
8205    5.78912e-06
8206    5.786e-06
8207    5.78287e-06
8208    5.77975e-06
8209    5.77663e-06
8210    5.7735e-06
8211    5.77038e-06
8212    5.76726e-06
8213    5.76414e-06
8214    5.76102e-06
8215    5.7579e-06
8216    5.75477e-06
8217    5.75165e-06
8218    5.74853e-06
8219    5.74541e-06
8220    5.74229e-06
8221    5.73917e-06
8222    5.73605e-06
8223    5.73294e-06
8224    5.72982e-06
8225    5.7267e-06
8226    5.72358e-06
8227    5.72046e-06
8228    5.71734e-06
8229    5.71423e-06
8230    5.71111e-06
8231    5.70799e-06
8232    5.70488e-06
8233    5.70176e-06
8234    5.69864e-06
8235    5.69553e-06
8236    5.69241e-06
8237    5.6893e-06
8238    5.68618e-06
8239    5.68307e-06
8240    5.67995e-06
8241    5.67684e-06
8242    5.67372e-06
8243    5.67061e-06
8244    5.66749e-06
8245    5.66438e-06
8246    5.66127e-06
8247    5.65816e-06
8248    5.65504e-06
8249    5.65193e-06
8250    5.64882e-06
8251    5.64571e-06
8252    5.6426e-06
8253    5.63948e-06
8254    5.63637e-06
8255    5.63326e-06
8256    5.63015e-06
8257    5.62704e-06
8258    5.62393e-06
8259    5.62082e-06
8260    5.61771e-06
8261    5.6146e-06
8262    5.6115e-06
8263    5.60839e-06
8264    5.60528e-06
8265    5.60217e-06
8266    5.59906e-06
8267    5.59596e-06
8268    5.59285e-06
8269    5.58974e-06
8270    5.58663e-06
8271    5.58353e-06
8272    5.58042e-06
8273    5.57732e-06
8274    5.57421e-06
8275    5.57111e-06
8276    5.568e-06
8277    5.5649e-06
8278    5.56179e-06
8279    5.55869e-06
8280    5.55558e-06
8281    5.55248e-06
8282    5.54937e-06
8283    5.54627e-06
8284    5.54317e-06
8285    5.54007e-06
8286    5.53696e-06
8287    5.53386e-06
8288    5.53076e-06
8289    5.52766e-06
8290    5.52456e-06
8291    5.52145e-06
8292    5.51835e-06
8293    5.51525e-06
8294    5.51215e-06
8295    5.50905e-06
8296    5.50595e-06
8297    5.50285e-06
8298    5.49975e-06
8299    5.49665e-06
8300    5.49356e-06
8301    5.49046e-06
8302    5.48736e-06
8303    5.48426e-06
8304    5.48116e-06
8305    5.47807e-06
8306    5.47497e-06
8307    5.47187e-06
8308    5.46877e-06
8309    5.46568e-06
8310    5.46258e-06
8311    5.45949e-06
8312    5.45639e-06
8313    5.45329e-06
8314    5.4502e-06
8315    5.4471e-06
8316    5.44401e-06
8317    5.44092e-06
8318    5.43782e-06
8319    5.43473e-06
8320    5.43163e-06
8321    5.42854e-06
8322    5.42545e-06
8323    5.42236e-06
8324    5.41926e-06
8325    5.41617e-06
8326    5.41308e-06
8327    5.40999e-06
8328    5.4069e-06
8329    5.4038e-06
8330    5.40071e-06
8331    5.39762e-06
8332    5.39453e-06
8333    5.39144e-06
8334    5.38835e-06
8335    5.38526e-06
8336    5.38217e-06
8337    5.37908e-06
8338    5.376e-06
8339    5.37291e-06
8340    5.36982e-06
8341    5.36673e-06
8342    5.36364e-06
8343    5.36055e-06
8344    5.35747e-06
8345    5.35438e-06
8346    5.35129e-06
8347    5.34821e-06
8348    5.34512e-06
8349    5.34204e-06
8350    5.33895e-06
8351    5.33586e-06
8352    5.33278e-06
8353    5.32969e-06
8354    5.32661e-06
8355    5.32352e-06
8356    5.32044e-06
8357    5.31736e-06
8358    5.31427e-06
8359    5.31119e-06
8360    5.30811e-06
8361    5.30502e-06
8362    5.30194e-06
8363    5.29886e-06
8364    5.29578e-06
8365    5.2927e-06
8366    5.28961e-06
8367    5.28653e-06
8368    5.28345e-06
8369    5.28037e-06
8370    5.27729e-06
8371    5.27421e-06
8372    5.27113e-06
8373    5.26805e-06
8374    5.26497e-06
8375    5.26189e-06
8376    5.25881e-06
8377    5.25573e-06
8378    5.25266e-06
8379    5.24958e-06
8380    5.2465e-06
8381    5.24342e-06
8382    5.24035e-06
8383    5.23727e-06
8384    5.23419e-06
8385    5.23111e-06
8386    5.22804e-06
8387    5.22496e-06
8388    5.22189e-06
8389    5.21881e-06
8390    5.21574e-06
8391    5.21266e-06
8392    5.20959e-06
8393    5.20651e-06
8394    5.20344e-06
8395    5.20036e-06
8396    5.19729e-06
8397    5.19422e-06
8398    5.19114e-06
8399    5.18807e-06
8400    5.185e-06
8401    5.18193e-06
8402    5.17885e-06
8403    5.17578e-06
8404    5.17271e-06
8405    5.16964e-06
8406    5.16657e-06
8407    5.1635e-06
8408    5.16043e-06
8409    5.15736e-06
8410    5.15429e-06
8411    5.15122e-06
8412    5.14815e-06
8413    5.14508e-06
8414    5.14201e-06
8415    5.13894e-06
8416    5.13587e-06
8417    5.1328e-06
8418    5.12974e-06
8419    5.12667e-06
8420    5.1236e-06
8421    5.12053e-06
8422    5.11747e-06
8423    5.1144e-06
8424    5.11133e-06
8425    5.10827e-06
8426    5.1052e-06
8427    5.10214e-06
8428    5.09907e-06
8429    5.09601e-06
8430    5.09294e-06
8431    5.08988e-06
8432    5.08681e-06
8433    5.08375e-06
8434    5.08068e-06
8435    5.07762e-06
8436    5.07456e-06
8437    5.07149e-06
8438    5.06843e-06
8439    5.06537e-06
8440    5.06231e-06
8441    5.05924e-06
8442    5.05618e-06
8443    5.05312e-06
8444    5.05006e-06
8445    5.047e-06
8446    5.04394e-06
8447    5.04088e-06
8448    5.03782e-06
8449    5.03476e-06
8450    5.0317e-06
8451    5.02864e-06
8452    5.02558e-06
8453    5.02252e-06
8454    5.01946e-06
8455    5.0164e-06
8456    5.01335e-06
8457    5.01029e-06
8458    5.00723e-06
8459    5.00417e-06
8460    5.00112e-06
8461    4.99806e-06
8462    4.995e-06
8463    4.99195e-06
8464    4.98889e-06
8465    4.98584e-06
8466    4.98278e-06
8467    4.97973e-06
8468    4.97667e-06
8469    4.97362e-06
8470    4.97056e-06
8471    4.96751e-06
8472    4.96445e-06
8473    4.9614e-06
8474    4.95835e-06
8475    4.95529e-06
8476    4.95224e-06
8477    4.94919e-06
8478    4.94614e-06
8479    4.94308e-06
8480    4.94003e-06
8481    4.93698e-06
8482    4.93393e-06
8483    4.93088e-06
8484    4.92783e-06
8485    4.92478e-06
8486    4.92173e-06
8487    4.91868e-06
8488    4.91563e-06
8489    4.91258e-06
8490    4.90953e-06
8491    4.90648e-06
8492    4.90343e-06
8493    4.90038e-06
8494    4.89733e-06
8495    4.89429e-06
8496    4.89124e-06
8497    4.88819e-06
8498    4.88514e-06
8499    4.8821e-06
8500    4.87905e-06
8501    4.876e-06
8502    4.87296e-06
8503    4.86991e-06
8504    4.86687e-06
8505    4.86382e-06
8506    4.86078e-06
8507    4.85773e-06
8508    4.85469e-06
8509    4.85164e-06
8510    4.8486e-06
8511    4.84555e-06
8512    4.84251e-06
8513    4.83947e-06
8514    4.83642e-06
8515    4.83338e-06
8516    4.83034e-06
8517    4.8273e-06
8518    4.82426e-06
8519    4.82121e-06
8520    4.81817e-06
8521    4.81513e-06
8522    4.81209e-06
8523    4.80905e-06
8524    4.80601e-06
8525    4.80297e-06
8526    4.79993e-06
8527    4.79689e-06
8528    4.79385e-06
8529    4.79081e-06
8530    4.78777e-06
8531    4.78473e-06
8532    4.7817e-06
8533    4.77866e-06
8534    4.77562e-06
8535    4.77258e-06
8536    4.76954e-06
8537    4.76651e-06
8538    4.76347e-06
8539    4.76043e-06
8540    4.7574e-06
8541    4.75436e-06
8542    4.75133e-06
8543    4.74829e-06
8544    4.74526e-06
8545    4.74222e-06
8546    4.73919e-06
8547    4.73615e-06
8548    4.73312e-06
8549    4.73008e-06
8550    4.72705e-06
8551    4.72402e-06
8552    4.72098e-06
8553    4.71795e-06
8554    4.71492e-06
8555    4.71189e-06
8556    4.70885e-06
8557    4.70582e-06
8558    4.70279e-06
8559    4.69976e-06
8560    4.69673e-06
8561    4.6937e-06
8562    4.69067e-06
8563    4.68764e-06
8564    4.68461e-06
8565    4.68158e-06
8566    4.67855e-06
8567    4.67552e-06
8568    4.67249e-06
8569    4.66946e-06
8570    4.66643e-06
8571    4.6634e-06
8572    4.66037e-06
8573    4.65735e-06
8574    4.65432e-06
8575    4.65129e-06
8576    4.64827e-06
8577    4.64524e-06
8578    4.64221e-06
8579    4.63919e-06
8580    4.63616e-06
8581    4.63313e-06
8582    4.63011e-06
8583    4.62708e-06
8584    4.62406e-06
8585    4.62103e-06
8586    4.61801e-06
8587    4.61499e-06
8588    4.61196e-06
8589    4.60894e-06
8590    4.60591e-06
8591    4.60289e-06
8592    4.59987e-06
8593    4.59685e-06
8594    4.59382e-06
8595    4.5908e-06
8596    4.58778e-06
8597    4.58476e-06
8598    4.58174e-06
8599    4.57872e-06
8600    4.5757e-06
8601    4.57267e-06
8602    4.56965e-06
8603    4.56663e-06
8604    4.56361e-06
8605    4.5606e-06
8606    4.55758e-06
8607    4.55456e-06
8608    4.55154e-06
8609    4.54852e-06
8610    4.5455e-06
8611    4.54248e-06
8612    4.53947e-06
8613    4.53645e-06
8614    4.53343e-06
8615    4.53041e-06
8616    4.5274e-06
8617    4.52438e-06
8618    4.52137e-06
8619    4.51835e-06
8620    4.51533e-06
8621    4.51232e-06
8622    4.5093e-06
8623    4.50629e-06
8624    4.50327e-06
8625    4.50026e-06
8626    4.49725e-06
8627    4.49423e-06
8628    4.49122e-06
8629    4.48821e-06
8630    4.48519e-06
8631    4.48218e-06
8632    4.47917e-06
8633    4.47615e-06
8634    4.47314e-06
8635    4.47013e-06
8636    4.46712e-06
8637    4.46411e-06
8638    4.4611e-06
8639    4.45809e-06
8640    4.45508e-06
8641    4.45207e-06
8642    4.44906e-06
8643    4.44605e-06
8644    4.44304e-06
8645    4.44003e-06
8646    4.43702e-06
8647    4.43401e-06
8648    4.431e-06
8649    4.42799e-06
8650    4.42499e-06
8651    4.42198e-06
8652    4.41897e-06
8653    4.41596e-06
8654    4.41296e-06
8655    4.40995e-06
8656    4.40694e-06
8657    4.40394e-06
8658    4.40093e-06
8659    4.39793e-06
8660    4.39492e-06
8661    4.39191e-06
8662    4.38891e-06
8663    4.38591e-06
8664    4.3829e-06
8665    4.3799e-06
8666    4.37689e-06
8667    4.37389e-06
8668    4.37089e-06
8669    4.36788e-06
8670    4.36488e-06
8671    4.36188e-06
8672    4.35888e-06
8673    4.35587e-06
8674    4.35287e-06
8675    4.34987e-06
8676    4.34687e-06
8677    4.34387e-06
8678    4.34087e-06
8679    4.33787e-06
8680    4.33487e-06
8681    4.33187e-06
8682    4.32887e-06
8683    4.32587e-06
8684    4.32287e-06
8685    4.31987e-06
8686    4.31687e-06
8687    4.31387e-06
8688    4.31087e-06
8689    4.30788e-06
8690    4.30488e-06
8691    4.30188e-06
8692    4.29888e-06
8693    4.29589e-06
8694    4.29289e-06
8695    4.28989e-06
8696    4.2869e-06
8697    4.2839e-06
8698    4.28091e-06
8699    4.27791e-06
8700    4.27492e-06
8701    4.27192e-06
8702    4.26893e-06
8703    4.26593e-06
8704    4.26294e-06
8705    4.25994e-06
8706    4.25695e-06
8707    4.25396e-06
8708    4.25096e-06
8709    4.24797e-06
8710    4.24498e-06
8711    4.24199e-06
8712    4.239e-06
8713    4.236e-06
8714    4.23301e-06
8715    4.23002e-06
8716    4.22703e-06
8717    4.22404e-06
8718    4.22105e-06
8719    4.21806e-06
8720    4.21507e-06
8721    4.21208e-06
8722    4.20909e-06
8723    4.2061e-06
8724    4.20311e-06
8725    4.20012e-06
8726    4.19713e-06
8727    4.19415e-06
8728    4.19116e-06
8729    4.18817e-06
8730    4.18518e-06
8731    4.1822e-06
8732    4.17921e-06
8733    4.17622e-06
8734    4.17324e-06
8735    4.17025e-06
8736    4.16726e-06
8737    4.16428e-06
8738    4.16129e-06
8739    4.15831e-06
8740    4.15532e-06
8741    4.15234e-06
8742    4.14935e-06
8743    4.14637e-06
8744    4.14339e-06
8745    4.1404e-06
8746    4.13742e-06
8747    4.13443e-06
8748    4.13145e-06
8749    4.12847e-06
8750    4.12549e-06
8751    4.12251e-06
8752    4.11952e-06
8753    4.11654e-06
8754    4.11356e-06
8755    4.11058e-06
8756    4.1076e-06
8757    4.10462e-06
8758    4.10164e-06
8759    4.09866e-06
8760    4.09568e-06
8761    4.0927e-06
8762    4.08972e-06
8763    4.08674e-06
8764    4.08376e-06
8765    4.08078e-06
8766    4.0778e-06
8767    4.07483e-06
8768    4.07185e-06
8769    4.06887e-06
8770    4.06589e-06
8771    4.06292e-06
8772    4.05994e-06
8773    4.05696e-06
8774    4.05399e-06
8775    4.05101e-06
8776    4.04804e-06
8777    4.04506e-06
8778    4.04209e-06
8779    4.03911e-06
8780    4.03614e-06
8781    4.03316e-06
8782    4.03019e-06
8783    4.02721e-06
8784    4.02424e-06
8785    4.02127e-06
8786    4.01829e-06
8787    4.01532e-06
8788    4.01235e-06
8789    4.00938e-06
8790    4.0064e-06
8791    4.00343e-06
8792    4.00046e-06
8793    3.99749e-06
8794    3.99452e-06
8795    3.99155e-06
8796    3.98858e-06
8797    3.98561e-06
8798    3.98263e-06
8799    3.97967e-06
8800    3.9767e-06
8801    3.97373e-06
8802    3.97076e-06
8803    3.96779e-06
8804    3.96482e-06
8805    3.96185e-06
8806    3.95888e-06
8807    3.95592e-06
8808    3.95295e-06
8809    3.94998e-06
8810    3.94701e-06
8811    3.94405e-06
8812    3.94108e-06
8813    3.93811e-06
8814    3.93515e-06
8815    3.93218e-06
8816    3.92922e-06
8817    3.92625e-06
8818    3.92329e-06
8819    3.92032e-06
8820    3.91736e-06
8821    3.91439e-06
8822    3.91143e-06
8823    3.90846e-06
8824    3.9055e-06
8825    3.90254e-06
8826    3.89958e-06
8827    3.89661e-06
8828    3.89365e-06
8829    3.89069e-06
8830    3.88773e-06
8831    3.88476e-06
8832    3.8818e-06
8833    3.87884e-06
8834    3.87588e-06
8835    3.87292e-06
8836    3.86996e-06
8837    3.867e-06
8838    3.86404e-06
8839    3.86108e-06
8840    3.85812e-06
8841    3.85516e-06
8842    3.8522e-06
8843    3.84924e-06
8844    3.84628e-06
8845    3.84333e-06
8846    3.84037e-06
8847    3.83741e-06
8848    3.83445e-06
8849    3.8315e-06
8850    3.82854e-06
8851    3.82558e-06
8852    3.82263e-06
8853    3.81967e-06
8854    3.81671e-06
8855    3.81376e-06
8856    3.8108e-06
8857    3.80785e-06
8858    3.80489e-06
8859    3.80194e-06
8860    3.79898e-06
8861    3.79603e-06
8862    3.79308e-06
8863    3.79012e-06
8864    3.78717e-06
8865    3.78422e-06
8866    3.78126e-06
8867    3.77831e-06
8868    3.77536e-06
8869    3.77241e-06
8870    3.76945e-06
8871    3.7665e-06
8872    3.76355e-06
8873    3.7606e-06
8874    3.75765e-06
8875    3.7547e-06
8876    3.75175e-06
8877    3.7488e-06
8878    3.74585e-06
8879    3.7429e-06
8880    3.73995e-06
8881    3.737e-06
8882    3.73405e-06
8883    3.7311e-06
8884    3.72815e-06
8885    3.72521e-06
8886    3.72226e-06
8887    3.71931e-06
8888    3.71636e-06
8889    3.71342e-06
8890    3.71047e-06
8891    3.70752e-06
8892    3.70458e-06
8893    3.70163e-06
8894    3.69869e-06
8895    3.69574e-06
8896    3.69279e-06
8897    3.68985e-06
8898    3.6869e-06
8899    3.68396e-06
8900    3.68102e-06
8901    3.67807e-06
8902    3.67513e-06
8903    3.67218e-06
8904    3.66924e-06
8905    3.6663e-06
8906    3.66336e-06
8907    3.66041e-06
8908    3.65747e-06
8909    3.65453e-06
8910    3.65159e-06
8911    3.64865e-06
8912    3.6457e-06
8913    3.64276e-06
8914    3.63982e-06
8915    3.63688e-06
8916    3.63394e-06
8917    3.631e-06
8918    3.62806e-06
8919    3.62512e-06
8920    3.62218e-06
8921    3.61924e-06
8922    3.61631e-06
8923    3.61337e-06
8924    3.61043e-06
8925    3.60749e-06
8926    3.60455e-06
8927    3.60162e-06
8928    3.59868e-06
8929    3.59574e-06
8930    3.5928e-06
8931    3.58987e-06
8932    3.58693e-06
8933    3.584e-06
8934    3.58106e-06
8935    3.57813e-06
8936    3.57519e-06
8937    3.57225e-06
8938    3.56932e-06
8939    3.56639e-06
8940    3.56345e-06
8941    3.56052e-06
8942    3.55758e-06
8943    3.55465e-06
8944    3.55172e-06
8945    3.54878e-06
8946    3.54585e-06
8947    3.54292e-06
8948    3.53999e-06
8949    3.53706e-06
8950    3.53412e-06
8951    3.53119e-06
8952    3.52826e-06
8953    3.52533e-06
8954    3.5224e-06
8955    3.51947e-06
8956    3.51654e-06
8957    3.51361e-06
8958    3.51068e-06
8959    3.50775e-06
8960    3.50482e-06
8961    3.50189e-06
8962    3.49896e-06
8963    3.49603e-06
8964    3.49311e-06
8965    3.49018e-06
8966    3.48725e-06
8967    3.48432e-06
8968    3.4814e-06
8969    3.47847e-06
8970    3.47554e-06
8971    3.47262e-06
8972    3.46969e-06
8973    3.46676e-06
8974    3.46384e-06
8975    3.46091e-06
8976    3.45799e-06
8977    3.45506e-06
8978    3.45214e-06
8979    3.44921e-06
8980    3.44629e-06
8981    3.44337e-06
8982    3.44044e-06
8983    3.43752e-06
8984    3.4346e-06
8985    3.43167e-06
8986    3.42875e-06
8987    3.42583e-06
8988    3.42291e-06
8989    3.41998e-06
8990    3.41706e-06
8991    3.41414e-06
8992    3.41122e-06
8993    3.4083e-06
8994    3.40538e-06
8995    3.40246e-06
8996    3.39954e-06
8997    3.39662e-06
8998    3.3937e-06
8999    3.39078e-06
9000    3.38786e-06
9001    3.38494e-06
9002    3.38202e-06
9003    3.3791e-06
9004    3.37619e-06
9005    3.37327e-06
9006    3.37035e-06
9007    3.36743e-06
9008    3.36452e-06
9009    3.3616e-06
9010    3.35868e-06
9011    3.35577e-06
9012    3.35285e-06
9013    3.34993e-06
9014    3.34702e-06
9015    3.3441e-06
9016    3.34119e-06
9017    3.33827e-06
9018    3.33536e-06
9019    3.33244e-06
9020    3.32953e-06
9021    3.32662e-06
9022    3.3237e-06
9023    3.32079e-06
9024    3.31788e-06
9025    3.31496e-06
9026    3.31205e-06
9027    3.30914e-06
9028    3.30623e-06
9029    3.30331e-06
9030    3.3004e-06
9031    3.29749e-06
9032    3.29458e-06
9033    3.29167e-06
9034    3.28876e-06
9035    3.28585e-06
9036    3.28294e-06
9037    3.28003e-06
9038    3.27712e-06
9039    3.27421e-06
9040    3.2713e-06
9041    3.26839e-06
9042    3.26548e-06
9043    3.26258e-06
9044    3.25967e-06
9045    3.25676e-06
9046    3.25385e-06
9047    3.25094e-06
9048    3.24804e-06
9049    3.24513e-06
9050    3.24222e-06
9051    3.23932e-06
9052    3.23641e-06
9053    3.23351e-06
9054    3.2306e-06
9055    3.22769e-06
9056    3.22479e-06
9057    3.22188e-06
9058    3.21898e-06
9059    3.21608e-06
9060    3.21317e-06
9061    3.21027e-06
9062    3.20736e-06
9063    3.20446e-06
9064    3.20156e-06
9065    3.19865e-06
9066    3.19575e-06
9067    3.19285e-06
9068    3.18995e-06
9069    3.18705e-06
9070    3.18414e-06
9071    3.18124e-06
9072    3.17834e-06
9073    3.17544e-06
9074    3.17254e-06
9075    3.16964e-06
9076    3.16674e-06
9077    3.16384e-06
9078    3.16094e-06
9079    3.15804e-06
9080    3.15514e-06
9081    3.15224e-06
9082    3.14934e-06
9083    3.14645e-06
9084    3.14355e-06
9085    3.14065e-06
9086    3.13775e-06
9087    3.13485e-06
9088    3.13196e-06
9089    3.12906e-06
9090    3.12616e-06
9091    3.12327e-06
9092    3.12037e-06
9093    3.11748e-06
9094    3.11458e-06
9095    3.11168e-06
9096    3.10879e-06
9097    3.10589e-06
9098    3.103e-06
9099    3.10011e-06
9100    3.09721e-06
9101    3.09432e-06
9102    3.09142e-06
9103    3.08853e-06
9104    3.08564e-06
9105    3.08274e-06
9106    3.07985e-06
9107    3.07696e-06
9108    3.07407e-06
9109    3.07118e-06
9110    3.06828e-06
9111    3.06539e-06
9112    3.0625e-06
9113    3.05961e-06
9114    3.05672e-06
9115    3.05383e-06
9116    3.05094e-06
9117    3.04805e-06
9118    3.04516e-06
9119    3.04227e-06
9120    3.03938e-06
9121    3.03649e-06
9122    3.0336e-06
9123    3.03072e-06
9124    3.02783e-06
9125    3.02494e-06
9126    3.02205e-06
9127    3.01916e-06
9128    3.01628e-06
9129    3.01339e-06
9130    3.0105e-06
9131    3.00762e-06
9132    3.00473e-06
9133    3.00184e-06
9134    2.99896e-06
9135    2.99607e-06
9136    2.99319e-06
9137    2.9903e-06
9138    2.98742e-06
9139    2.98453e-06
9140    2.98165e-06
9141    2.97877e-06
9142    2.97588e-06
9143    2.973e-06
9144    2.97012e-06
9145    2.96723e-06
9146    2.96435e-06
9147    2.96147e-06
9148    2.95859e-06
9149    2.9557e-06
9150    2.95282e-06
9151    2.94994e-06
9152    2.94706e-06
9153    2.94418e-06
9154    2.9413e-06
9155    2.93842e-06
9156    2.93554e-06
9157    2.93266e-06
9158    2.92978e-06
9159    2.9269e-06
9160    2.92402e-06
9161    2.92114e-06
9162    2.91826e-06
9163    2.91538e-06
9164    2.9125e-06
9165    2.90963e-06
9166    2.90675e-06
9167    2.90387e-06
9168    2.90099e-06
9169    2.89812e-06
9170    2.89524e-06
9171    2.89236e-06
9172    2.88949e-06
9173    2.88661e-06
9174    2.88374e-06
9175    2.88086e-06
9176    2.87799e-06
9177    2.87511e-06
9178    2.87224e-06
9179    2.86936e-06
9180    2.86649e-06
9181    2.86361e-06
9182    2.86074e-06
9183    2.85787e-06
9184    2.85499e-06
9185    2.85212e-06
9186    2.84925e-06
9187    2.84637e-06
9188    2.8435e-06
9189    2.84063e-06
9190    2.83776e-06
9191    2.83489e-06
9192    2.83201e-06
9193    2.82914e-06
9194    2.82627e-06
9195    2.8234e-06
9196    2.82053e-06
9197    2.81766e-06
9198    2.81479e-06
9199    2.81192e-06
9200    2.80905e-06
9201    2.80618e-06
9202    2.80332e-06
9203    2.80045e-06
9204    2.79758e-06
9205    2.79471e-06
9206    2.79184e-06
9207    2.78898e-06
9208    2.78611e-06
9209    2.78324e-06
9210    2.78037e-06
9211    2.77751e-06
9212    2.77464e-06
9213    2.77177e-06
9214    2.76891e-06
9215    2.76604e-06
9216    2.76318e-06
9217    2.76031e-06
9218    2.75745e-06
9219    2.75458e-06
9220    2.75172e-06
9221    2.74885e-06
9222    2.74599e-06
9223    2.74313e-06
9224    2.74026e-06
9225    2.7374e-06
9226    2.73454e-06
9227    2.73168e-06
9228    2.72881e-06
9229    2.72595e-06
9230    2.72309e-06
9231    2.72023e-06
9232    2.71737e-06
9233    2.7145e-06
9234    2.71164e-06
9235    2.70878e-06
9236    2.70592e-06
9237    2.70306e-06
9238    2.7002e-06
9239    2.69734e-06
9240    2.69448e-06
9241    2.69162e-06
9242    2.68877e-06
9243    2.68591e-06
9244    2.68305e-06
9245    2.68019e-06
9246    2.67733e-06
9247    2.67447e-06
9248    2.67162e-06
9249    2.66876e-06
9250    2.6659e-06
9251    2.66305e-06
9252    2.66019e-06
9253    2.65733e-06
9254    2.65448e-06
9255    2.65162e-06
9256    2.64877e-06
9257    2.64591e-06
9258    2.64306e-06
9259    2.6402e-06
9260    2.63735e-06
9261    2.63449e-06
9262    2.63164e-06
9263    2.62878e-06
9264    2.62593e-06
9265    2.62308e-06
9266    2.62022e-06
9267    2.61737e-06
9268    2.61452e-06
9269    2.61167e-06
9270    2.60882e-06
9271    2.60596e-06
9272    2.60311e-06
9273    2.60026e-06
9274    2.59741e-06
9275    2.59456e-06
9276    2.59171e-06
9277    2.58886e-06
9278    2.58601e-06
9279    2.58316e-06
9280    2.58031e-06
9281    2.57746e-06
9282    2.57461e-06
9283    2.57176e-06
9284    2.56891e-06
9285    2.56606e-06
9286    2.56322e-06
9287    2.56037e-06
9288    2.55752e-06
9289    2.55467e-06
9290    2.55183e-06
9291    2.54898e-06
9292    2.54613e-06
9293    2.54329e-06
9294    2.54044e-06
9295    2.53759e-06
9296    2.53475e-06
9297    2.5319e-06
9298    2.52906e-06
9299    2.52621e-06
9300    2.52337e-06
9301    2.52052e-06
9302    2.51768e-06
9303    2.51484e-06
9304    2.51199e-06
9305    2.50915e-06
9306    2.50631e-06
9307    2.50346e-06
9308    2.50062e-06
9309    2.49778e-06
9310    2.49494e-06
9311    2.49209e-06
9312    2.48925e-06
9313    2.48641e-06
9314    2.48357e-06
9315    2.48073e-06
9316    2.47789e-06
9317    2.47505e-06
9318    2.47221e-06
9319    2.46937e-06
9320    2.46653e-06
9321    2.46369e-06
9322    2.46085e-06
9323    2.45801e-06
9324    2.45517e-06
9325    2.45233e-06
9326    2.44949e-06
9327    2.44666e-06
9328    2.44382e-06
9329    2.44098e-06
9330    2.43814e-06
9331    2.43531e-06
9332    2.43247e-06
9333    2.42963e-06
9334    2.4268e-06
9335    2.42396e-06
9336    2.42112e-06
9337    2.41829e-06
9338    2.41545e-06
9339    2.41262e-06
9340    2.40978e-06
9341    2.40695e-06
9342    2.40411e-06
9343    2.40128e-06
9344    2.39845e-06
9345    2.39561e-06
9346    2.39278e-06
9347    2.38995e-06
9348    2.38711e-06
9349    2.38428e-06
9350    2.38145e-06
9351    2.37862e-06
9352    2.37578e-06
9353    2.37295e-06
9354    2.37012e-06
9355    2.36729e-06
9356    2.36446e-06
9357    2.36163e-06
9358    2.3588e-06
9359    2.35597e-06
9360    2.35314e-06
9361    2.35031e-06
9362    2.34748e-06
9363    2.34465e-06
9364    2.34182e-06
9365    2.33899e-06
9366    2.33616e-06
9367    2.33333e-06
9368    2.33051e-06
9369    2.32768e-06
9370    2.32485e-06
9371    2.32202e-06
9372    2.3192e-06
9373    2.31637e-06
9374    2.31354e-06
9375    2.31072e-06
9376    2.30789e-06
9377    2.30507e-06
9378    2.30224e-06
9379    2.29942e-06
9380    2.29659e-06
9381    2.29377e-06
9382    2.29094e-06
9383    2.28812e-06
9384    2.28529e-06
9385    2.28247e-06
9386    2.27964e-06
9387    2.27682e-06
9388    2.274e-06
9389    2.27118e-06
9390    2.26835e-06
9391    2.26553e-06
9392    2.26271e-06
9393    2.25989e-06
9394    2.25706e-06
9395    2.25424e-06
9396    2.25142e-06
9397    2.2486e-06
9398    2.24578e-06
9399    2.24296e-06
9400    2.24014e-06
9401    2.23732e-06
9402    2.2345e-06
9403    2.23168e-06
9404    2.22886e-06
9405    2.22604e-06
9406    2.22322e-06
9407    2.22041e-06
9408    2.21759e-06
9409    2.21477e-06
9410    2.21195e-06
9411    2.20913e-06
9412    2.20632e-06
9413    2.2035e-06
9414    2.20068e-06
9415    2.19787e-06
9416    2.19505e-06
9417    2.19223e-06
9418    2.18942e-06
9419    2.1866e-06
9420    2.18379e-06
9421    2.18097e-06
9422    2.17816e-06
9423    2.17534e-06
9424    2.17253e-06
9425    2.16971e-06
9426    2.1669e-06
9427    2.16409e-06
9428    2.16127e-06
9429    2.15846e-06
9430    2.15565e-06
9431    2.15284e-06
9432    2.15002e-06
9433    2.14721e-06
9434    2.1444e-06
9435    2.14159e-06
9436    2.13878e-06
9437    2.13597e-06
9438    2.13315e-06
9439    2.13034e-06
9440    2.12753e-06
9441    2.12472e-06
9442    2.12191e-06
9443    2.1191e-06
9444    2.11629e-06
9445    2.11348e-06
9446    2.11068e-06
9447    2.10787e-06
9448    2.10506e-06
9449    2.10225e-06
9450    2.09944e-06
9451    2.09663e-06
9452    2.09383e-06
9453    2.09102e-06
9454    2.08821e-06
9455    2.08541e-06
9456    2.0826e-06
9457    2.07979e-06
9458    2.07699e-06
9459    2.07418e-06
9460    2.07138e-06
9461    2.06857e-06
9462    2.06577e-06
9463    2.06296e-06
9464    2.06016e-06
9465    2.05735e-06
9466    2.05455e-06
9467    2.05174e-06
9468    2.04894e-06
9469    2.04614e-06
9470    2.04333e-06
9471    2.04053e-06
9472    2.03773e-06
9473    2.03493e-06
9474    2.03212e-06
9475    2.02932e-06
9476    2.02652e-06
9477    2.02372e-06
9478    2.02092e-06
9479    2.01812e-06
9480    2.01532e-06
9481    2.01251e-06
9482    2.00971e-06
9483    2.00691e-06
9484    2.00411e-06
9485    2.00132e-06
9486    1.99852e-06
9487    1.99572e-06
9488    1.99292e-06
9489    1.99012e-06
9490    1.98732e-06
9491    1.98452e-06
9492    1.98173e-06
9493    1.97893e-06
9494    1.97613e-06
9495    1.97333e-06
9496    1.97054e-06
9497    1.96774e-06
9498    1.96494e-06
9499    1.96215e-06
9500    1.95935e-06
9501    1.95656e-06
9502    1.95376e-06
9503    1.95097e-06
9504    1.94817e-06
9505    1.94538e-06
9506    1.94258e-06
9507    1.93979e-06
9508    1.93699e-06
9509    1.9342e-06
9510    1.93141e-06
9511    1.92861e-06
9512    1.92582e-06
9513    1.92303e-06
9514    1.92024e-06
9515    1.91744e-06
9516    1.91465e-06
9517    1.91186e-06
9518    1.90907e-06
9519    1.90628e-06
9520    1.90349e-06
9521    1.90069e-06
9522    1.8979e-06
9523    1.89511e-06
9524    1.89232e-06
9525    1.88953e-06
9526    1.88674e-06
9527    1.88396e-06
9528    1.88117e-06
9529    1.87838e-06
9530    1.87559e-06
9531    1.8728e-06
9532    1.87001e-06
9533    1.86722e-06
9534    1.86444e-06
9535    1.86165e-06
9536    1.85886e-06
9537    1.85608e-06
9538    1.85329e-06
9539    1.8505e-06
9540    1.84772e-06
9541    1.84493e-06
9542    1.84214e-06
9543    1.83936e-06
9544    1.83657e-06
9545    1.83379e-06
9546    1.831e-06
9547    1.82822e-06
9548    1.82544e-06
9549    1.82265e-06
9550    1.81987e-06
9551    1.81708e-06
9552    1.8143e-06
9553    1.81152e-06
9554    1.80874e-06
9555    1.80595e-06
9556    1.80317e-06
9557    1.80039e-06
9558    1.79761e-06
9559    1.79482e-06
9560    1.79204e-06
9561    1.78926e-06
9562    1.78648e-06
9563    1.7837e-06
9564    1.78092e-06
9565    1.77814e-06
9566    1.77536e-06
9567    1.77258e-06
9568    1.7698e-06
9569    1.76702e-06
9570    1.76424e-06
9571    1.76146e-06
9572    1.75869e-06
9573    1.75591e-06
9574    1.75313e-06
9575    1.75035e-06
9576    1.74757e-06
9577    1.7448e-06
9578    1.74202e-06
9579    1.73924e-06
9580    1.73647e-06
9581    1.73369e-06
9582    1.73092e-06
9583    1.72814e-06
9584    1.72536e-06
9585    1.72259e-06
9586    1.71981e-06
9587    1.71704e-06
9588    1.71426e-06
9589    1.71149e-06
9590    1.70872e-06
9591    1.70594e-06
9592    1.70317e-06
9593    1.7004e-06
9594    1.69762e-06
9595    1.69485e-06
9596    1.69208e-06
9597    1.68931e-06
9598    1.68653e-06
9599    1.68376e-06
9600    1.68099e-06
9601    1.67822e-06
9602    1.67545e-06
9603    1.67268e-06
9604    1.66991e-06
9605    1.66714e-06
9606    1.66437e-06
9607    1.6616e-06
9608    1.65883e-06
9609    1.65606e-06
9610    1.65329e-06
9611    1.65052e-06
9612    1.64775e-06
9613    1.64498e-06
9614    1.64221e-06
9615    1.63945e-06
9616    1.63668e-06
9617    1.63391e-06
9618    1.63114e-06
9619    1.62838e-06
9620    1.62561e-06
9621    1.62284e-06
9622    1.62008e-06
9623    1.61731e-06
9624    1.61455e-06
9625    1.61178e-06
9626    1.60902e-06
9627    1.60625e-06
9628    1.60349e-06
9629    1.60072e-06
9630    1.59796e-06
9631    1.59519e-06
9632    1.59243e-06
9633    1.58967e-06
9634    1.5869e-06
9635    1.58414e-06
9636    1.58138e-06
9637    1.57862e-06
9638    1.57585e-06
9639    1.57309e-06
9640    1.57033e-06
9641    1.56757e-06
9642    1.56481e-06
9643    1.56205e-06
9644    1.55928e-06
9645    1.55652e-06
9646    1.55376e-06
9647    1.551e-06
9648    1.54824e-06
9649    1.54548e-06
9650    1.54273e-06
9651    1.53997e-06
9652    1.53721e-06
9653    1.53445e-06
9654    1.53169e-06
9655    1.52893e-06
9656    1.52617e-06
9657    1.52342e-06
9658    1.52066e-06
9659    1.5179e-06
9660    1.51515e-06
9661    1.51239e-06
9662    1.50963e-06
9663    1.50688e-06
9664    1.50412e-06
9665    1.50136e-06
9666    1.49861e-06
9667    1.49585e-06
9668    1.4931e-06
9669    1.49034e-06
9670    1.48759e-06
9671    1.48484e-06
9672    1.48208e-06
9673    1.47933e-06
9674    1.47658e-06
9675    1.47382e-06
9676    1.47107e-06
9677    1.46832e-06
9678    1.46556e-06
9679    1.46281e-06
9680    1.46006e-06
9681    1.45731e-06
9682    1.45456e-06
9683    1.4518e-06
9684    1.44905e-06
9685    1.4463e-06
9686    1.44355e-06
9687    1.4408e-06
9688    1.43805e-06
9689    1.4353e-06
9690    1.43255e-06
9691    1.4298e-06
9692    1.42705e-06
9693    1.42431e-06
9694    1.42156e-06
9695    1.41881e-06
9696    1.41606e-06
9697    1.41331e-06
9698    1.41056e-06
9699    1.40782e-06
9700    1.40507e-06
9701    1.40232e-06
9702    1.39958e-06
9703    1.39683e-06
9704    1.39408e-06
9705    1.39134e-06
9706    1.38859e-06
9707    1.38585e-06
9708    1.3831e-06
9709    1.38036e-06
9710    1.37761e-06
9711    1.37487e-06
9712    1.37212e-06
9713    1.36938e-06
9714    1.36664e-06
9715    1.36389e-06
9716    1.36115e-06
9717    1.35841e-06
9718    1.35566e-06
9719    1.35292e-06
9720    1.35018e-06
9721    1.34744e-06
9722    1.34469e-06
9723    1.34195e-06
9724    1.33921e-06
9725    1.33647e-06
9726    1.33373e-06
9727    1.33099e-06
9728    1.32825e-06
9729    1.32551e-06
9730    1.32277e-06
9731    1.32003e-06
9732    1.31729e-06
9733    1.31455e-06
9734    1.31181e-06
9735    1.30907e-06
9736    1.30633e-06
9737    1.3036e-06
9738    1.30086e-06
9739    1.29812e-06
9740    1.29538e-06
9741    1.29265e-06
9742    1.28991e-06
9743    1.28717e-06
9744    1.28444e-06
9745    1.2817e-06
9746    1.27896e-06
9747    1.27623e-06
9748    1.27349e-06
9749    1.27076e-06
9750    1.26802e-06
9751    1.26529e-06
9752    1.26255e-06
9753    1.25982e-06
9754    1.25708e-06
9755    1.25435e-06
9756    1.25162e-06
9757    1.24888e-06
9758    1.24615e-06
9759    1.24342e-06
9760    1.24069e-06
9761    1.23795e-06
9762    1.23522e-06
9763    1.23249e-06
9764    1.22976e-06
9765    1.22703e-06
9766    1.22429e-06
9767    1.22156e-06
9768    1.21883e-06
9769    1.2161e-06
9770    1.21337e-06
9771    1.21064e-06
9772    1.20791e-06
9773    1.20518e-06
9774    1.20245e-06
9775    1.19973e-06
9776    1.197e-06
9777    1.19427e-06
9778    1.19154e-06
9779    1.18881e-06
9780    1.18608e-06
9781    1.18336e-06
9782    1.18063e-06
9783    1.1779e-06
9784    1.17518e-06
9785    1.17245e-06
9786    1.16972e-06
9787    1.167e-06
9788    1.16427e-06
9789    1.16154e-06
9790    1.15882e-06
9791    1.15609e-06
9792    1.15337e-06
9793    1.15064e-06
9794    1.14792e-06
9795    1.1452e-06
9796    1.14247e-06
9797    1.13975e-06
9798    1.13703e-06
9799    1.1343e-06
9800    1.13158e-06
9801    1.12886e-06
9802    1.12613e-06
9803    1.12341e-06
9804    1.12069e-06
9805    1.11797e-06
9806    1.11525e-06
9807    1.11252e-06
9808    1.1098e-06
9809    1.10708e-06
9810    1.10436e-06
9811    1.10164e-06
9812    1.09892e-06
9813    1.0962e-06
9814    1.09348e-06
9815    1.09076e-06
9816    1.08804e-06
9817    1.08533e-06
9818    1.08261e-06
9819    1.07989e-06
9820    1.07717e-06
9821    1.07445e-06
9822    1.07173e-06
9823    1.06902e-06
9824    1.0663e-06
9825    1.06358e-06
9826    1.06087e-06
9827    1.05815e-06
9828    1.05543e-06
9829    1.05272e-06
9830    1.05e-06
9831    1.04729e-06
9832    1.04457e-06
9833    1.04186e-06
9834    1.03914e-06
9835    1.03643e-06
9836    1.03371e-06
9837    1.031e-06
9838    1.02828e-06
9839    1.02557e-06
9840    1.02286e-06
9841    1.02014e-06
9842    1.01743e-06
9843    1.01472e-06
9844    1.01201e-06
9845    1.00929e-06
9846    1.00658e-06
9847    1.00387e-06
9848    1.00116e-06
9849    9.98449e-07
9850    9.95738e-07
9851    9.93027e-07
9852    9.90316e-07
9853    9.87606e-07
9854    9.84896e-07
9855    9.82186e-07
9856    9.79477e-07
9857    9.76768e-07
9858    9.74059e-07
9859    9.7135e-07
9860    9.68641e-07
9861    9.65933e-07
9862    9.63225e-07
9863    9.60517e-07
9864    9.5781e-07
9865    9.55102e-07
9866    9.52395e-07
9867    9.49688e-07
9868    9.46982e-07
9869    9.44275e-07
9870    9.41569e-07
9871    9.38863e-07
9872    9.36158e-07
9873    9.33452e-07
9874    9.30747e-07
9875    9.28042e-07
9876    9.25337e-07
9877    9.22633e-07
9878    9.19929e-07
9879    9.17225e-07
9880    9.14521e-07
9881    9.11817e-07
9882    9.09114e-07
9883    9.06411e-07
9884    9.03708e-07
9885    9.01006e-07
9886    8.98304e-07
9887    8.95601e-07
9888    8.929e-07
9889    8.90198e-07
9890    8.87497e-07
9891    8.84796e-07
9892    8.82095e-07
9893    8.79394e-07
9894    8.76694e-07
9895    8.73994e-07
9896    8.71294e-07
9897    8.68594e-07
9898    8.65894e-07
9899    8.63195e-07
9900    8.60496e-07
9901    8.57798e-07
9902    8.55099e-07
9903    8.52401e-07
9904    8.49703e-07
9905    8.47005e-07
9906    8.44308e-07
9907    8.4161e-07
9908    8.38913e-07
9909    8.36216e-07
9910    8.3352e-07
9911    8.30824e-07
9912    8.28127e-07
9913    8.25432e-07
9914    8.22736e-07
9915    8.20041e-07
9916    8.17346e-07
9917    8.14651e-07
9918    8.11956e-07
9919    8.09262e-07
9920    8.06567e-07
9921    8.03873e-07
9922    8.0118e-07
9923    7.98486e-07
9924    7.95793e-07
9925    7.931e-07
9926    7.90407e-07
9927    7.87715e-07
9928    7.85023e-07
9929    7.82331e-07
9930    7.79639e-07
9931    7.76947e-07
9932    7.74256e-07
9933    7.71565e-07
9934    7.68874e-07
9935    7.66183e-07
9936    7.63493e-07
9937    7.60803e-07
9938    7.58113e-07
9939    7.55423e-07
9940    7.52734e-07
9941    7.50045e-07
9942    7.47356e-07
9943    7.44667e-07
9944    7.41979e-07
9945    7.39291e-07
9946    7.36603e-07
9947    7.33915e-07
9948    7.31227e-07
9949    7.2854e-07
9950    7.25853e-07
9951    7.23166e-07
9952    7.2048e-07
9953    7.17793e-07
9954    7.15107e-07
9955    7.12422e-07
9956    7.09736e-07
9957    7.07051e-07
9958    7.04365e-07
9959    7.01681e-07
9960    6.98996e-07
9961    6.96312e-07
9962    6.93627e-07
9963    6.90944e-07
9964    6.8826e-07
9965    6.85576e-07
9966    6.82893e-07
9967    6.8021e-07
9968    6.77527e-07
9969    6.74845e-07
9970    6.72163e-07
9971    6.69481e-07
9972    6.66799e-07
9973    6.64117e-07
9974    6.61436e-07
9975    6.58755e-07
9976    6.56074e-07
9977    6.53394e-07
9978    6.50713e-07
9979    6.48033e-07
9980    6.45353e-07
9981    6.42674e-07
9982    6.39994e-07
9983    6.37315e-07
9984    6.34636e-07
9985    6.31957e-07
9986    6.29279e-07
9987    6.26601e-07
9988    6.23923e-07
9989    6.21245e-07
9990    6.18568e-07
9991    6.1589e-07
9992    6.13213e-07
9993    6.10537e-07
9994    6.0786e-07
9995    6.05184e-07
9996    6.02508e-07
9997    5.99832e-07
9998    5.97156e-07
9999    5.94481e-07

